Interaction-Aware Multi-Agent Reinforcement Learning for Mobile Agents with Individual Goals

In a multi-agent setting, the optimal policy of a single agent is largely dependent on the behavior of other agents. We investigate the problem of multi-agent reinforcement learning, focusing on decentralized learning in non-stationary domains for mobile robot navigation. We identify a cause for the difficulty in training non-stationary policies: mutual adaptation to sub-optimal behaviors, and we use this to motivate a curriculum-based strategy for learning interactive policies. The curriculum has two stages. First, the agent leverages policy gradient algorithms to learn a policy that is capable of achieving multiple goals. Second, the agent learns a modifier policy to learn how to interact with other agents in a multi-agent setting. We evaluated our approach on both an autonomous driving lane-change domain and a robot navigation domain.

==> imgs/EpLenMean_0.csv <==
Wall time,Step,Value
1534815936.248943,19,58.775001525878906
1534816029.294063,43,143.4250030517578
1534816040.85379,46,121.80000305175781
1534816083.7408655,57,181.75
1534816141.9945233,72,250.97500610351562
1534816153.970914,75,214.5749969482422
1534816233.2272663,95,237.4250030517578
1534816526.7549999,156,241.10000610351562
1534816538.2787986,159,246.25
1534816572.31919,168,258.9750061035156
1534816824.6149554,230,262.3999938964844
1534816844.9411914,235,275.7749938964844
1534816929.25281,256,287.4750061035156
1534816950.9388459,261,282.8500061035156
1534816981.827063,268,272.3999938964844
1534817006.6675098,274,263.95001220703125
1534817201.6648257,309,267.5249938964844
1534817209.6756701,311,269.54998779296875
1534817241.177597,319,286.375
1534817355.96554,348,294.3999938964844
1534817436.2544339,368,273.29998779296875
1534817650.027457,422,275.82501220703125
1534817654.075305,423,275.875
1534817731.3288865,443,257.6000061035156
1534817742.8259804,446,247.3249969482422
1534817858.6254175,461,291.82501220703125
1534817870.3176403,464,287.42498779296875
1534817874.4388907,465,287.42498779296875
1534817913.8539307,475,301.0
1534818158.3423178,537,294.20001220703125
1534818265.2506075,564,287.625
1534818328.7531095,580,169.77499389648438
1534818355.782193,587,199.4250030517578
1534818359.6370397,588,199.85000610351562
1534818536.297464,621,215.52499389648438
1534818591.811169,635,231.39999389648438
1534818623.2565053,643,280.82501220703125
1534818631.2545297,645,286.75
1534818642.945947,648,279.625
1534818651.084918,650,275.5
1534818698.398644,662,294.1499938964844
1534818738.0739202,672,265.625
1534818908.653258,715,281.4750061035156
1534818939.2805078,723,272.75
1534818971.0749965,731,262.3500061035156
1534819101.2324352,753,225.85000610351562
1534819116.3843684,757,246.8000030517578
1534819151.5073318,766,234.5
1534819167.380992,770,245.64999389648438
1534819175.2920454,772,240.47500610351562
1534819231.1668205,786,161.4250030517578
1534819238.972317,788,183.60000610351562
1534819258.949218,793,189.8249969482422
1534819266.6793337,795,213.39999389648438
1534819297.8179064,803,179.0749969482422
1534819321.16488,809,186.14999389648438
1534819324.9828768,810,178.60000610351562
1534819431.2240448,837,242.1750030517578
1534819766.0595295,908,292.67498779296875
1534819773.758149,910,292.67498779296875
1534819903.7288704,943,240.85000610351562
1534819915.3909216,946,243.3000030517578
1534819982.918746,963,281.5
1534820018.9762943,972,273.7250061035156
1534820022.893512,973,273.7250061035156
1534820046.955193,979,269.07501220703125
1534820050.9378843,980,271.2250061035156
1534820070.7859144,985,258.6499938964844
1534820142.3909752,1003,290.0
1534820154.6621487,1006,295.20001220703125
1534820190.0599523,1015,291.95001220703125
1534820437.3805766,1064,267.875
1534820449.192897,1067,277.6499938964844
1534820472.9128652,1073,291.7250061035156
1534820496.193048,1079,292.4750061035156
1534820516.4607904,1084,284.45001220703125
1534820555.50474,1094,262.79998779296875
1534820579.5526648,1100,257.9750061035156
1534820598.3168087,1105,269.17498779296875
1534820804.3850791,1157,292.6499938964844
1534820824.142713,1162,266.1000061035156
1534820828.1410766,1163,265.3999938964844
1534820897.7354937,1181,226.02499389648438
1534820948.9976315,1194,244.625
1534821059.6113892,1207,291.79998779296875
1534821210.3936152,1245,284.3999938964844
1534821278.1930432,1262,278.57501220703125
1534821358.5632284,1282,287.2749938964844
1534821382.1572998,1288,280.29998779296875
1534821410.8393748,1295,278.25
1534821497.841499,1317,278.4750061035156
1534821509.4900017,1320,282.25
1534821551.906856,1331,283.0249938964844
1534821563.7177072,1334,289.9750061035156
1534821575.7649915,1337,296.3500061035156
1534821579.6414135,1338,296.3500061035156
1534821826.713367,1386,280.8500061035156
1534821850.3067026,1392,299.75
1534821854.5934427,1393,298.5249938964844
1534821941.9509275,1415,301.0
1534821990.2058442,1427,301.0
1534822030.1880152,1437,300.7250061035156
1534822149.6453788,1467,292.82501220703125
1534822192.77182,1478,299.3500061035156
1534822224.7648902,1486,293.70001220703125
1534822248.0145807,1492,293.70001220703125
1534822431.70241,1524,300.67498779296875
1534822447.7741,1528,299.70001220703125
1534822547.6199937,1553,296.17498779296875
1534822611.1867633,1569,275.375
1534822615.0170827,1570,280.3999938964844
1534822674.493496,1585,265.2749938964844
1534822689.299591,1589,273.57501220703125
1534822755.4801195,1606,297.9750061035156
1534822892.5648754,1641,287.9750061035156
1534822923.2775412,1649,268.25
1534823056.6449738,1669,301.0
1534823111.8871453,1683,288.79998779296875
1534823146.5562952,1692,292.2250061035156
1534823169.3641138,1698,270.5
1534823177.2364032,1700,277.8999938964844
1534823189.0615497,1703,265.54998779296875
1534823216.8820112,1710,283.54998779296875
1534823252.9547231,1719,295.8999938964844
1534823308.5940719,1733,277.5
1534823316.470004,1735,283.29998779296875
1534823328.4717984,1738,288.32501220703125
1534823359.7585626,1746,284.79998779296875
1534823363.5836365,1747,284.2749938964844
1534823475.7672431,1776,291.54998779296875
1534823499.2006836,1782,293.04998779296875
1534823647.690112,1806,287.07501220703125
1534823729.6086147,1827,293.54998779296875
1534823800.418759,1845,289.32501220703125
1534823836.6187613,1854,298.07501220703125
1534823887.990568,1867,301.0
1534823899.9096603,1870,301.0
1534823931.8070579,1878,290.0249938964844
1534824089.6319032,1918,300.70001220703125
1534824156.4993172,1935,286.875
1534824195.4386628,1945,270.2250061035156
1534824207.208801,1948,274.6000061035156
1534824339.8148794,1968,294.79998779296875
1534824401.759792,1984,292.2250061035156
1534824472.347168,2002,289.75
1534824487.9227188,2006,278.875
1534824518.5682008,2014,278.2749938964844
1534824586.0670235,2031,282.70001220703125
1534824609.7962313,2037,286.29998779296875
1534824703.8436494,2061,286.70001220703125
1534824754.8463285,2074,289.375
1534824767.0705018,2077,290.04998779296875
1534824770.9291742,2078,290.04998779296875
1534824802.8223722,2086,283.04998779296875
1534824818.1517766,2090,287.57501220703125
1534824845.2807891,2097,293.6000061035156
1534824959.9284596,2112,291.9750061035156
1534825093.9651177,2146,81.19999694824219
1534825109.951847,2150,61.650001525878906
1534825137.406472,2157,55.54999923706055
1534825173.5667505,2166,74.05000305175781
1534825261.717472,2188,54.75
1534825277.0211709,2192,53.875
1534825309.018803,2200,56.04999923706055
1534825341.0780907,2208,54.92499923706055
1534825356.9964852,2212,54.125
1534825436.830684,2232,55.95000076293945
1534825456.6642265,2237,52.875
1534825460.64061,2238,60.625
1534825468.4251835,2240,60.849998474121094
1534825480.420222,2243,54.400001525878906
1534825539.7833545,2255,53.375
1534825551.8371944,2258,54.474998474121094
1534825572.107732,2263,52.900001525878906
1534825647.8838499,2282,53.70000076293945
1534825711.6519716,2298,60.125
1534825752.2150502,2308,59.32500076293945
1534825800.1949615,2320,59.0
1534825903.4209704,2346,58.57500076293945
1534825939.618486,2355,52.400001525878906
1534826079.05864,2390,51.70000076293945
1534826083.0115726,2391,50.32500076293945
1534826091.266214,2393,49.57500076293945
1534826277.4783137,2437,50.29999923706055
1534826309.5879083,2445,50.54999923706055
1534826345.1905053,2454,49.474998474121094
1534826353.1098244,2456,49.875
1534826373.4191916,2461,48.79999923706055
1534826474.2842002,2486,50.025001525878906
1534826478.295206,2487,49.70000076293945
1534826517.861937,2497,50.525001525878906
1534826525.8401906,2499,50.625
1534826545.555014,2504,49.375
1534826601.3349051,2518,50.625
1534826625.1424527,2524,50.25
1534826661.2447798,2533,56.724998474121094
1534826720.5076897,2548,48.625
1534826746.5252633,2552,50.099998474121094
1534826754.0156727,2554,50.25
1534826854.171183,2579,49.45000076293945
1534826941.3845887,2601,49.17499923706055
1534826966.010493,2607,49.17499923706055
1534827033.7133381,2624,48.75
1534827057.2385633,2630,48.5
1534827161.4363086,2656,48.20000076293945
1534827253.6474211,2679,48.025001525878906
1534827282.0987093,2686,46.67499923706055
1534827302.2494392,2691,47.599998474121094
1534827363.4030192,2704,47.974998474121094
1534827391.6966543,2711,47.599998474121094
1534827452.6124604,2726,47.599998474121094
1534827512.5911279,2741,47.150001525878906
1534827569.6304848,2755,47.67499923706055
1534827711.2824814,2790,47.04999923706055
1534827715.4151914,2791,46.70000076293945
1534827719.302836,2792,46.875
1534828052.1808705,2873,47.54999923706055
1534828088.621463,2882,47.0
1534828124.7867181,2891,47.32500076293945
1534828148.616805,2897,47.375
1534828244.1821327,2921,46.275001525878906
1534828433.7359986,2968,53.150001525878906
1534828465.4483747,2976,46.82500076293945
1534828619.6965208,3012,47.25
1534828684.475866,3028,59.849998474121094
1534828696.5305355,3031,53.04999923706055
1534828728.8823214,3039,46.650001525878906
1534828740.7008505,3042,53.375
1534828836.8257074,3066,46.79999923706055
1534828853.0743518,3070,52.974998474121094
1534828971.8952343,3100,45.724998474121094
1534829064.8151424,3123,46.70000076293945
1534829125.7522566,3138,47.224998474121094
1534829209.8519628,3156,59.54999923706055
1534829233.9360528,3162,52.900001525878906
1534829297.762401,3178,72.05000305175781
1534829370.1628633,3196,46.95000076293945
1534829374.1528184,3197,53.54999923706055
1534829510.0460033,3231,59.375
1534829550.9156148,3241,58.95000076293945
1534829562.7361455,3244,59.95000076293945
1534829566.584683,3245,59.67499923706055
1534829574.6904178,3247,65.2249984741211
1534829578.7689133,3248,71.55000305175781
1534829678.713508,3273,47.25
1534829823.1715283,3306,46.349998474121094
1534829916.1974475,3329,52.900001525878906
1534829984.8580205,3346,43.57500076293945
1534830107.768947,3377,46.099998474121094
1534830216.7253594,3404,58.849998474121094
1534830236.6648164,3409,44.474998474121094
1534830326.0475593,3431,46.775001525878906
1534830411.2472699,3450,53.275001525878906
1534830419.2367868,3452,59.07500076293945
1534830470.821822,3465,65.94999694824219
1534830534.7160566,3481,57.775001525878906
1534830651.702909,3510,53.57500076293945
1534830663.9209607,3513,59.474998474121094
1534830763.9169269,3538,53.57500076293945
1534830868.6497254,3564,63.474998474121094
1534830936.4195478,3581,52.125
1534831027.1020117,3601,53.54999923706055
1534831099.5927575,3619,52.974998474121094
1534831107.5556781,3621,51.974998474121094
1534831115.6081097,3623,52.125
1534831139.3758166,3629,46.599998474121094
1534831251.5935977,3657,46.32500076293945
1534831306.7672014,3671,46.75
1534831530.5477178,3727,53.0
1534831546.5214233,3731,46.375
1534831578.7752755,3739,44.45000076293945
1534831590.7686791,3742,52.875
1534831724.3496137,3773,50.775001525878906
1534831756.3744822,3781,45.82500076293945
1534831807.3365068,3794,45.29999923706055
1534831827.1447787,3799,64.17500305175781
1534831891.4724681,3815,51.95000076293945
1534831911.5891385,3820,46.025001525878906
1534831919.822628,3822,59.07500076293945
1534831959.7477517,3832,52.775001525878906
1534831975.2310095,3836,57.599998474121094
1534832091.9124906,3865,53.025001525878906
1534832140.3378391,3877,46.474998474121094
1534832358.3390324,3929,44.54999923706055
1534832386.946376,3936,51.5
1534832403.1157975,3940,52.45000076293945
1534832447.9317248,3951,46.125
1534832471.8255296,3957,51.57500076293945
1534832495.7677643,3963,44.974998474121094
1534832583.8114958,3985,52.599998474121094
1534832684.6765642,4010,44.849998474121094
1534832688.7909155,4011,46.0
1534832736.316848,4023,45.849998474121094
1534832780.090165,4034,45.07500076293945
1534832792.1998034,4037,50.474998474121094
1534833031.465476,4094,44.79999923706055
1534833050.6352441,4099,45.900001525878906
1534833054.7281473,4100,46.349998474121094
1534833094.94204,4110,45.974998474121094
1534833386.9465866,4183,45.275001525878906
1534833431.0804195,4194,44.275001525878906
1534833435.0336301,4195,44.625
1534833442.9809487,4197,45.650001525878906
1534833472.1703944,4202,46.025001525878906
1534833476.3129268,4203,44.849998474121094
1534833577.2152848,4228,44.525001525878906
1534833597.1153214,4233,48.625
1534833609.726242,4236,51.92499923706055
1534833641.5326502,4244,51.95000076293945
1534833721.7022352,4264,45.875
1534833733.6259227,4267,45.75
1534833737.7028453,4268,45.650001525878906
1534833798.1656725,4283,50.775001525878906
1534833862.0717926,4299,45.474998474121094
1534833885.9775445,4305,51.150001525878906
1534833938.1268694,4318,44.29999923706055
1534833945.6049812,4320,57.25
1534833997.610864,4333,45.224998474121094
1534834041.7189338,4344,44.875
1534834156.7776372,4370,45.474998474121094
1534834253.6615105,4394,46.0
1534834282.3902826,4401,44.75
1534834306.9406662,4407,57.17499923706055
1534834323.035369,4411,45.04999923706055
1534834402.540884,4431,45.0
1534834414.581135,4434,44.25
1534834582.8660092,4476,44.125
1534834650.7771254,4493,44.400001525878906
1534834729.3264077,4510,45.875
1534834733.2876678,4511,45.224998474121094
1534834813.5986776,4531,45.54999923706055
1534834825.4860082,4534,44.974998474121094
1534834861.6900556,4543,44.599998474121094
1534835006.1964662,4579,44.54999923706055
1534835018.1781452,4582,51.875
1534835082.7742472,4598,45.125
1534835090.5277941,4600,44.67499923706055
1534835206.7559464,4629,45.650001525878906
1534835328.279526,4657,57.79999923706055
1534835360.5049777,4665,45.125
1534835376.4911232,4669,44.29999923706055
1534835408.9253044,4677,45.29999923706055
1534835453.0746527,4688,45.724998474121094
1534835557.8788497,4714,64.4749984741211
1534835578.0312946,4719,44.42499923706055
1534835641.325672,4735,44.04999923706055
1534835704.4877574,4751,44.5
1534835736.9727678,4759,48.099998474121094
1534835773.0605676,4768,51.275001525878906
1534835809.4711862,4777,44.900001525878906
1534835853.905952,4788,44.099998474121094
1534835857.8612535,4789,42.400001525878906
1534835882.1429327,4795,45.25
1534835916.4083066,4801,50.025001525878906
1534835924.5300753,4803,43.79999923706055
1534835936.7895086,4806,42.275001525878906
1534836077.9950383,4841,44.0
1534836125.7127652,4853,48.349998474121094
1534836201.6975076,4872,51.32500076293945
1534836293.8911903,4895,44.32500076293945
1534836374.5564022,4915,49.775001525878906
1534836471.4393678,4939,45.42499923706055
1534836545.7583954,4955,43.474998474121094
1534836577.7060995,4963,41.400001525878906
1534836614.2685049,4972,44.29999923706055
1534836626.3460932,4975,43.82500076293945
1534836634.3774455,4977,49.57500076293945
1534836840.2586577,5028,48.57500076293945
1534836852.3198411,5031,42.67499923706055
1534836932.6735697,5051,51.625
1534836940.816267,5053,50.400001525878906
1534836944.9179492,5054,56.75
1534836973.2732852,5061,51.775001525878906
1534837046.2433395,5079,43.45000076293945
1534837166.5602472,5107,45.57500076293945
1534837247.2297645,5127,44.400001525878906
1534837255.6007414,5129,43.92499923706055
1534837280.1307912,5135,44.125
1534837383.5016222,5161,45.599998474121094
1534837403.6094055,5166,51.900001525878906
1534837472.2852674,5183,44.375
1534837544.857111,5201,43.125
1534837577.4993129,5209,44.775001525878906
1534837702.300584,5240,45.25
1534837819.9069738,5267,45.849998474121094
1534837913.0463545,5290,44.0
1534838029.4106376,5319,44.75
1534838073.5603888,5330,52.150001525878906
1534838137.277076,5346,51.974998474121094
1534838193.6459136,5360,42.650001525878906
1534838278.5895,5381,50.775001525878906
1534838448.2018735,5421,45.54999923706055
1534838536.157479,5443,43.974998474121094
1534838556.363568,5448,45.70000076293945
1534838705.4223382,5485,44.70000076293945
1534838748.944907,5496,46.275001525878906
1534838773.1507063,5502,51.54999923706055
1534838829.0889015,5516,45.32500076293945
1534838837.1698606,5518,57.42499923706055
1534838977.5175254,5550,56.57500076293945
1534839074.7991185,5574,46.025001525878906
1534839122.4332323,5586,51.275001525878906
1534839130.4029417,5588,52.42499923706055
1534839154.5436525,5594,51.625
1534839202.7601924,5606,58.375
1534839302.9773233,5631,53.150001525878906
1534839414.206966,5659,57.375
1534839421.13786,5661,52.57500076293945
1534839437.0507467,5665,46.025001525878906
1534839497.6870308,5680,45.67499923706055
1534839672.4672215,5721,43.79999923706055
1534839684.6578116,5724,42.45000076293945
1534839756.785177,5742,45.70000076293945
1534839828.8990316,5760,57.400001525878906
1534839896.6791534,5777,43.599998474121094
1534839908.7042065,5780,44.92499923706055
1534839948.6095195,5790,51.67499923706055
1534840020.7481792,5808,51.775001525878906
1534840024.6320815,5809,45.150001525878906
1534840092.1911445,5826,57.599998474121094
1534840103.9640129,5829,45.125
1534840249.7133884,5863,43.150001525878906
1534840257.7845714,5865,55.42499923706055
1534840286.0823195,5872,47.025001525878906
1534840391.1174436,5899,57.150001525878906
1534840427.136568,5908,51.32500076293945
1534840510.1510904,5929,58.400001525878906
1534840604.9611,5953,51.17499923706055
1534840625.4764245,5958,45.625
1534840649.7962253,5964,44.974998474121094
1534840758.6904895,5991,43.32500076293945
1534840849.2345157,6011,42.900001525878906
1534840869.3836274,6016,46.25
1534840927.9957628,6031,45.974998474121094
1534840948.0031419,6036,52.45000076293945
1534841048.2332234,6061,56.775001525878906
1534841120.313338,6079,55.70000076293945
1534841136.2158272,6083,43.724998474121094
1534841155.9875386,6088,45.5
1534841220.906853,6104,45.125
1534841228.9164066,6106,52.54999923706055
1534841293.3077707,6122,50.875
1534841301.3312778,6124,42.07500076293945
1534841325.5586164,6130,44.775001525878906
1534841333.521704,6132,50.849998474121094
1534841390.073397,6146,51.95000076293945
1534841415.0836082,6150,45.599998474121094
1534841507.5185935,6173,50.900001525878906
1534841543.579139,6182,43.92499923706055
1534841619.6856718,6201,44.974998474121094
1534841664.2222726,6212,43.67499923706055
1534841672.342039,6214,44.150001525878906
1534841696.4581304,6220,44.04999923706055
1534841748.4557335,6233,42.92499923706055
1534841821.738272,6251,48.04999923706055
1534841979.9876273,6290,44.95000076293945
1534842082.2022972,6313,45.650001525878906
1534842098.377017,6317,42.5
1534842102.3083265,6318,42.42499923706055
1534842130.624784,6325,43.5
1534842199.348683,6342,41.57500076293945
1534842243.4214807,6353,42.79999923706055
1534842287.5417538,6364,51.70000076293945
1534842315.2015967,6371,43.04999923706055
1534842338.9755943,6377,40.375
1534842435.4927328,6401,50.025001525878906
1534842666.135682,6456,50.599998474121094
1534842682.3562438,6460,42.775001525878906
1534842734.309536,6473,50.17499923706055
1534842825.6689236,6496,45.0
1534842829.7200344,6497,43.875
1534842845.914809,6501,43.625
1534842925.803983,6521,42.974998474121094
1534842930.0014405,6522,49.724998474121094
1534842933.92793,6523,56.0
1534842965.276213,6531,41.599998474121094
1534843046.1050222,6551,47.724998474121094
1534843143.101339,6575,43.625
1534843171.3622296,6582,50.75
1534843183.297426,6585,49.0
1534843269.5562458,6604,49.375
1534843485.3660831,6658,43.82500076293945
1534843521.940361,6667,46.67499923706055
1534843530.2166607,6669,44.224998474121094
1534843546.321294,6673,44.0
1534843570.5474265,6679,44.04999923706055
1534843582.7121034,6682,42.82500076293945
1534843610.3062277,6689,41.82500076293945
1534843641.9598026,6697,42.025001525878906
1534843653.7590468,6700,45.375
1534843702.3270164,6712,50.29999923706055
1534843810.8198018,6739,56.650001525878906
1534843826.7867465,6743,43.0
1534843880.0028636,6754,51.375
1534843924.8030667,6765,45.224998474121094
1534844198.2469804,6833,48.0
1534844254.428168,6847,48.900001525878906
1534844286.31542,6855,43.75
1534844342.5453866,6869,40.45000076293945
1534844346.574947,6870,38.70000076293945
1534844451.7552085,6896,50.0
1534844516.604499,6910,41.775001525878906
1534844617.5100517,6935,41.400001525878906
1534844735.0035684,6964,43.599998474121094
1534844746.9588318,6967,47.400001525878906
1534844852.0205257,6993,44.54999923706055
1534844924.2654617,7011,42.525001525878906
1534844940.5513473,7015,41.224998474121094
1534845040.0231533,7040,44.75
1534845068.4415803,7047,44.625
1534845154.8448353,7066,43.400001525878906
1534845259.7242284,7092,42.5
1534845320.080326,7107,43.375
1534845352.4789188,7115,56.5
1534845356.553341,7116,50.42499923706055
1534845445.4159286,7138,44.79999923706055
1534845461.2499719,7142,43.375
1534845516.9731266,7156,44.224998474121094
1534845597.1888328,7176,50.45000076293945
1534845677.4486952,7196,44.79999923706055
1534845722.9478846,7205,50.25
1534845759.7723053,7214,42.82500076293945
1534845767.8388522,7216,38.625
1534845771.8318691,7217,40.79999923706055
1534845849.1116734,7236,46.45000076293945
1534845861.0080128,7239,55.82500076293945
1534845895.9131672,7248,41.45000076293945
1534846042.937684,7285,43.349998474121094
1534846107.4930465,7301,49.974998474121094
1534846151.5159402,7312,42.525001525878906
1534846223.8823438,7330,43.724998474121094
1534846263.821607,7340,41.32500076293945
1534846267.8365257,7341,41.349998474121094
1534846329.4698744,7354,50.525001525878906
1534846347.898503,7359,44.70000076293945
1534846351.8861833,7360,44.875
1534846443.4711034,7383,48.79999923706055
1534846459.4491343,7387,42.275001525878906
1534846519.5718327,7402,50.125
1534846640.502181,7432,44.75
1534846676.8377416,7441,41.724998474121094
1534846688.6485991,7444,41.849998474121094
1534846716.8362727,7451,42.17499923706055
1534846756.7158215,7461,43.95000076293945
1534846768.8554053,7464,49.07500076293945
1534846789.1376848,7469,44.04999923706055
1534846829.8018541,7479,50.125
1534846935.6589527,7503,43.099998474121094
1534846972.3204024,7512,43.20000076293945
1534847047.852958,7531,44.349998474121094
1534847116.3594525,7548,46.20000076293945
1534847314.5273123,7597,50.775001525878906
1534847367.0920389,7610,50.70000076293945
1534847378.1888373,7613,44.82500076293945
1534847503.105637,7644,42.70000076293945
1534847506.8867226,7645,44.775001525878906
1534847584.6040792,7662,43.025001525878906
1534847625.0985014,7672,44.775001525878906
1534847645.171069,7677,54.375
1534847689.737491,7688,44.875
1534847714.0061073,7694,41.95000076293945
1534847742.4675236,7701,43.5
1534847814.9740467,7719,50.025001525878906
1534847835.0551572,7724,45.099998474121094
1534847855.4081306,7729,51.42499923706055
1534847926.7244236,7747,50.42499923706055
1534847970.8933113,7758,44.474998474121094
1534847982.6616762,7761,42.5
1534848062.868622,7781,50.17499923706055
1534848095.2461643,7789,44.849998474121094
1534848134.7575366,7799,43.42499923706055
1534848191.9596965,7811,49.375
1534848285.2549317,7834,42.474998474121094
1534848305.3822937,7839,50.724998474121094
1534848551.210975,7900,42.849998474121094
1534848555.3382452,7901,44.70000076293945
1534848571.5583038,7905,43.125
1534848685.1266024,7933,43.45000076293945
1534848865.4656734,7976,44.650001525878906
1534848897.9208355,7984,43.375
1534848930.5983324,7992,43.42499923706055
1534848934.659886,7993,42.67499923706055
1534849071.8931215,8027,44.95000076293945
1534849115.9529495,8038,43.599998474121094
1534849162.7518792,8050,43.29999923706055
1534849231.3638725,8067,50.92499923706055
1534849482.643669,8127,43.75
1534849578.4078703,8151,41.599998474121094
1534849698.7432582,8181,51.20000076293945
1534849713.8023422,8185,50.875
1534849770.315031,8199,44.400001525878906
1534849838.797511,8216,51.25
1534849863.1706476,8222,44.775001525878906
1534850040.704852,8264,42.04999923706055
1534850105.4949274,8280,44.275001525878906
1534850149.4362993,8291,43.67499923706055
1534850185.8031754,8300,49.67499923706055
1534850218.4395401,8308,43.75
1534850299.599411,8328,42.125
1534850307.6989467,8330,44.45000076293945
1534850319.6604135,8333,44.474998474121094
1534850327.6100824,8335,43.5
1534850351.7406723,8341,48.67499923706055
1534850400.1968942,8353,41.525001525878906
1534850432.3898785,8361,43.650001525878906
1534850444.2017586,8364,42.82500076293945
1534850463.8643079,8369,44.400001525878906
1534850492.6295674,8376,44.724998474121094
1534850500.8113725,8378,44.32500076293945
1534850714.2517118,8429,44.75
1534850758.4024625,8440,44.150001525878906
1534850790.7687316,8448,44.67499923706055
1534850871.5991447,8468,45.04999923706055
1534850875.5728326,8469,44.875
1534850883.7530348,8471,45.42499923706055
1534850939.7098968,8485,43.224998474121094
1534850955.5503292,8489,50.724998474121094
1534850992.37878,8498,44.724998474121094
1534850996.6543796,8499,45.025001525878906
1534851017.5582662,8504,43.525001525878906
1534851033.3403802,8508,44.375
1534851037.2601418,8509,44.849998474121094
1534851097.4896798,8524,50.07500076293945
1534851231.9918082,8555,45.125
1534851280.4859788,8567,43.67499923706055
1534851308.543822,8574,43.42499923706055
1534851328.614374,8579,43.724998474121094
1534851382.2365108,8593,44.349998474121094
1534851418.3722239,8602,44.42499923706055
1534851478.8021138,8617,44.625
1534851522.566639,8628,49.95000076293945
1534851550.8070772,8635,44.375
1534851554.7507632,8636,45.0
1534851591.1308303,8645,44.25
1534851745.1803916,8683,49.42499923706055
1534851778.0531197,8691,43.775001525878906
1534851782.164818,8692,44.79999923706055
1534851798.4816813,8696,44.29999923706055
1534851935.5780091,8728,44.525001525878906
1534852125.426716,8775,44.42499923706055
1534852141.5191846,8779,43.75
1534852213.67309,8797,49.75
1534852233.8680694,8802,51.0
1534852306.3975515,8820,44.29999923706055
1534852318.7239475,8823,43.17499923706055
1534852402.7496371,8844,44.025001525878906
1534852455.8349462,8855,44.400001525878906
1534852551.4760306,8879,50.32500076293945
1534852579.863145,8886,44.599998474121094
1534852647.6884737,8903,49.900001525878906
1534852655.6259599,8905,43.32500076293945
1534852667.7987642,8908,43.599998474121094
1534852752.2407458,8929,41.42499923706055
1534852760.403111,8931,44.150001525878906
1534852780.7239025,8936,42.79999923706055
1534852825.482938,8947,49.900001525878906
1534852873.8844876,8959,43.42499923706055
1534852942.2757876,8976,44.5
1534853013.986833,8994,43.349998474121094
1534853047.9362586,9000,50.25
1534853068.0840912,9005,50.900001525878906
1534853088.2092416,9010,42.900001525878906
1534853159.9671085,9028,44.70000076293945
1534853164.005539,9029,44.70000076293945
1534853272.3764484,9056,50.17499923706055
1534853304.5464041,9064,44.75
1534853344.7045634,9074,42.32500076293945
1534853389.112915,9085,50.0
1534853474.071089,9106,43.775001525878906
1534853545.03514,9124,56.07500076293945
1534853683.9187944,9156,44.525001525878906
1534853688.1936944,9157,44.224998474121094
1534853712.9630823,9163,50.82500076293945
1534853921.8981895,9215,44.474998474121094
1534853930.0246513,9217,44.79999923706055
1534853970.3320665,9227,55.75
1534853998.5906284,9234,50.775001525878906
1534854107.47411,9261,44.20000076293945
1534854191.5470273,9282,44.025001525878906
1534854231.7044096,9292,42.349998474121094
1534854305.3340173,9308,43.650001525878906
1534854313.3565788,9310,44.29999923706055
1534854341.9636154,9317,43.400001525878906
1534854471.24663,9349,44.650001525878906
1534854492.0545065,9354,43.29999923706055
1534854536.3941398,9365,44.67499923706055
1534854556.7400029,9370,44.525001525878906
1534854730.2331545,9413,43.724998474121094
1534854742.117299,9416,43.974998474121094
1534854822.8279073,9436,43.5
1534854847.11839,9442,43.92499923706055
1534854850.5974414,9443,42.79999923706055
1534854962.9719126,9469,44.025001525878906
1534854991.2149282,9476,42.75
1534855242.1126316,9538,44.400001525878906
1534855246.1435196,9539,44.17499923706055
1534855282.689259,9548,43.95000076293945
1534855311.273948,9555,43.224998474121094
1534855323.1360004,9558,43.82500076293945
1534855350.967599,9565,44.29999923706055
1534855362.742547,9568,43.45000076293945
1534855451.5460424,9590,43.625
1534855504.9454975,9601,41.849998474121094
1534855549.5907438,9612,44.150001525878906
1534855589.9849904,9622,42.775001525878906
1534855597.8405159,9624,44.650001525878906
1534855601.8173904,9625,43.900001525878906
1534855613.9911327,9628,42.224998474121094
1534855710.386517,9652,42.75
1534855733.7481163,9658,43.82500076293945
1534855750.0954037,9662,42.29999923706055
1534855826.4327946,9681,44.099998474121094
1534855867.5155916,9691,44.400001525878906
1534855899.7433093,9699,50.42499923706055
1534855948.0632796,9711,56.67499923706055
1534856117.0663378,9751,40.79999923706055
1534856152.7927217,9760,42.400001525878906
1534856156.9298625,9761,43.42499923706055
1534856189.3370578,9769,43.875
1534856225.4966755,9778,42.67499923706055
1534856366.2911506,9813,42.724998474121094
1534856479.794362,9841,44.400001525878906
1534856492.1025877,9844,43.82500076293945
1534856652.3849657,9884,43.42499923706055
1534856758.9614139,9908,42.650001525878906
1534856799.618886,9918,41.95000076293945
1534857022.292988,9973,43.375
1534857074.9397287,9986,44.0
1534857118.5107782,9997,44.07500076293945
1534857191.517849,10015,43.0
1534857346.130996,10051,43.0
1534857366.9189858,10056,43.0
1534857371.009979,10057,43.75
1534857379.1352994,10059,47.20000076293945
1534857435.7232347,10073,42.099998474121094
1534857484.4436307,10085,41.150001525878906
1534857524.5525575,10095,41.04999923706055
1534857576.4483688,10108,42.92499923706055
1534857596.0364804,10113,41.67499923706055
1534857600.2225127,10114,43.650001525878906
1534857660.9845595,10129,43.849998474121094
1534857685.4179883,10135,43.0
1534857725.762864,10145,44.025001525878906
1534857822.6204748,10169,43.95000076293945
1534857890.612419,10186,40.67499923706055
1534857987.5532598,10208,42.724998474121094
1534858111.836688,10239,42.724998474121094
1534858139.4668067,10246,42.650001525878906
1534858151.5695498,10249,42.04999923706055
1534858182.9899738,10257,43.224998474121094
1534858247.8164208,10273,43.32500076293945
1534858264.0828846,10277,41.57500076293945
1534858284.3615718,10282,42.54999923706055
1534858292.4121144,10284,42.849998474121094
1534858300.3725176,10286,42.599998474121094
1534858312.5811007,10289,43.25
1534858453.554392,10324,42.724998474121094
1534858481.7499611,10331,43.57500076293945
1534858546.002133,10347,43.04999923706055
1534858635.5679288,10367,43.474998474121094
1534858748.0504377,10395,41.900001525878906
1534858755.9448905,10397,43.32500076293945
1534858759.915928,10398,43.275001525878906
1534858767.9517503,10400,43.92499923706055
1534858792.057948,10406,42.400001525878906
1534858828.4969819,10415,42.42499923706055
1534858852.835433,10421,41.42499923706055
1534858872.3238492,10426,43.70000076293945
1534858989.0396254,10455,42.525001525878906
1534859044.5877645,10469,41.625
1534859088.9082177,10480,44.099998474121094
1534859129.5167563,10490,43.099998474121094
1534859145.941697,10494,42.67499923706055
1534859149.8087242,10495,41.724998474121094
1534859268.3897574,10523,49.25
1534859304.0448189,10532,42.625
1534859336.4823987,10540,43.42499923706055
1534859396.6190677,10555,40.974998474121094
1534859400.5866961,10556,41.099998474121094
1534859449.4513333,10568,42.275001525878906
1534859575.1966243,10599,42.79999923706055
1534859611.9759598,10608,48.67499923706055
1534859663.7732906,10621,41.599998474121094
1534859675.6883981,10624,41.17499923706055
1534859679.8143551,10625,41.025001525878906
1534859700.2557983,10630,42.349998474121094
1534859736.3816085,10639,41.07500076293945
1534859769.0666494,10647,40.25
1534859806.2158887,10654,43.724998474121094
1534859810.3254733,10655,41.45000076293945
1534859879.1765149,10672,43.82500076293945
1534860001.3201954,10702,41.900001525878906
1534860042.2323534,10712,42.474998474121094
1534860191.9116688,10749,43.29999923706055
1534860228.0890524,10758,43.400001525878906
1534860232.1093736,10759,42.25
1534860255.5966945,10765,47.32500076293945
1534860320.057886,10781,40.92499923706055
1534860347.9918268,10788,42.04999923706055
1534860469.338268,10816,43.474998474121094
1534860473.2496338,10817,42.400001525878906
1534860509.596568,10826,43.474998474121094
1534860529.106217,10831,43.70000076293945
1534860572.3243477,10842,43.75
1534860608.0554838,10851,43.599998474121094
1534860664.6089597,10865,42.75
1534860708.308037,10876,43.525001525878906
1534860817.6863518,10903,42.099998474121094
1534860829.987043,10906,42.625
1534860866.8006299,10915,43.29999923706055
1534860967.6312213,10940,42.849998474121094
1534860983.983945,10944,40.95000076293945
1534861029.248641,10953,42.775001525878906
1534861085.317172,10967,43.474998474121094
1534861109.5173671,10973,42.599998474121094
1534861117.348555,10975,42.67499923706055
1534861252.9918985,11009,43.650001525878906
1534861277.080354,11015,43.45000076293945
1534861301.081123,11021,42.099998474121094
1534861309.222121,11023,41.625
1534861313.25057,11024,43.875
1534861353.160662,11034,43.57500076293945
1534861373.2777138,11039,43.599998474121094
1534861429.9960403,11053,43.25
1534861466.321832,11062,42.474998474121094
1534861530.8176994,11078,42.42499923706055
1534861640.1914456,11103,42.54999923706055
1534861716.810886,11122,42.349998474121094
1534861752.7773447,11131,41.32500076293945
1534861825.9180727,11149,43.349998474121094
1534861898.9796426,11167,41.70000076293945
1534861935.7748377,11176,41.875
1534862027.4414701,11199,43.5
1534862035.4637918,11201,43.82500076293945
1534862039.369187,11202,43.75
1534862255.01869,11253,43.849998474121094
1534862286.185054,11261,41.775001525878906
1534862297.9368103,11264,43.974998474121094
1534862334.43422,11273,41.400001525878906
1534862403.3841438,11290,41.57500076293945
1534862488.769928,11311,43.67499923706055
1534862548.987484,11326,43.775001525878906
1534862613.8880634,11342,43.17499923706055
1534862694.430954,11362,41.75
1534862722.6186886,11369,42.79999923706055
1534862750.6845787,11376,42.07500076293945
1534862771.0687993,11381,43.525001525878906
1534862904.987178,11412,40.875
1534862937.639572,11420,42.224998474121094
1534862945.6782732,11422,43.17499923706055
1534863082.4056203,11456,40.45000076293945
1534863094.6130557,11459,43.29999923706055
1534863150.9638326,11473,41.0
1534863162.8156462,11476,41.67499923706055
1534863206.8530333,11487,41.04999923706055
1534863231.230001,11493,42.400001525878906
1534863343.4701068,11521,42.20000076293945
1534863355.5488806,11524,43.849998474121094
1534863359.5288815,11525,42.45000076293945
1534863383.3668582,11531,42.70000076293945
1534863391.511641,11533,42.5
1534863468.595172,11550,49.42499923706055
1534863500.4531066,11558,42.599998474121094
1534863535.9288154,11567,43.025001525878906
1534863596.2285595,11582,42.400001525878906
1534863660.8166904,11598,42.07500076293945
1534863818.7970123,11637,40.04999923706055
1534863867.2018979,11649,43.275001525878906
1534863875.132695,11651,43.79999923706055
1534863915.5235019,11661,39.79999923706055
1534863959.5747626,11672,43.650001525878906
1534863988.3681276,11679,43.974998474121094
1534864015.5056233,11686,41.82500076293945
1534864023.6039343,11688,43.57500076293945
1534864101.2746391,11705,49.32500076293945
1534864177.65838,11724,43.625
1534864321.4309013,11760,43.525001525878906
1534864362.2007074,11770,42.775001525878906
1534864431.1294734,11787,42.95000076293945
1534864454.9529705,11793,39.67499923706055
1534864491.1049247,11802,44.0
1534864611.5594847,11832,42.775001525878906
1534864714.099762,11855,40.57500076293945
1534864718.2019455,11856,42.275001525878906
1534864791.3831556,11874,49.82500076293945
1534864903.7386308,11902,43.275001525878906
1534864923.7771146,11907,43.5
1534864975.0114508,11920,48.099998474121094
1534864979.07492,11921,41.70000076293945
1534865031.2018845,11934,48.900001525878906
1534865063.7430017,11942,42.07500076293945
1534865083.99314,11947,50.224998474121094
1534865091.8511906,11949,48.375
1534865096.0713556,11950,43.724998474121094
1534865175.9891477,11970,49.099998474121094
1534865195.914529,11975,42.67499923706055
1534865252.628431,11989,43.17499923706055
1534865293.0032845,11999,47.599998474121094
1534865321.532834,12004,43.67499923706055
1534865350.1294458,12011,42.625
1534865410.9115567,12026,43.0
1534865426.135973,12030,42.32500076293945
1534865474.9439762,12042,43.70000076293945
1534865616.9093363,12077,42.95000076293945
1534865653.495989,12086,42.82500076293945
1534865673.8890214,12091,39.95000076293945
1534865846.8421645,12134,43.025001525878906
1534865866.7301686,12139,39.67499923706055
1534865935.6187568,12154,42.75
1534865980.0491009,12165,39.599998474121094
1534865996.2854795,12169,40.82500076293945
1534866060.6616306,12185,43.57500076293945
1534866112.936805,12198,43.224998474121094
1534866192.044314,12218,43.29999923706055
1534866228.5631251,12227,41.400001525878906
1534866260.4767191,12235,42.474998474121094
1534866340.7840915,12255,42.599998474121094
1534866405.7753227,12271,43.025001525878906
1534866486.6896384,12291,49.099998474121094
1534866498.8002913,12294,41.599998474121094
1534866572.5049868,12310,44.17499923706055
1534866628.7799518,12324,42.625
1534866636.9575205,12326,43.525001525878906
1534866681.69395,12337,43.45000076293945
1534866923.3442674,12397,43.025001525878906
1534866959.9218452,12406,42.025001525878906
1534866963.8737009,12407,42.900001525878906
1534867085.0172274,12437,42.525001525878906
1534867170.2436514,12456,43.45000076293945
1534867182.1706698,12459,43.07500076293945
1534867270.4280355,12481,42.875
1534867446.4023163,12525,42.95000076293945
1534867530.308153,12546,43.75
1534867554.6617484,12552,43.92499923706055
1534867562.6011958,12554,43.07500076293945
1534867647.2809803,12575,44.17499923706055
1534867735.0062656,12597,42.0
1534867861.1849918,12626,42.224998474121094
1534868045.6865113,12672,43.07500076293945
1534868110.8171935,12688,42.724998474121094
1534868159.085293,12700,48.474998474121094
1534868406.248356,12759,43.17499923706055
1534868470.569378,12775,43.29999923706055
1534868595.889908,12806,41.95000076293945
1534868628.1556869,12814,43.599998474121094
1534868712.8321443,12835,49.04999923706055
1534868813.059789,12860,42.650001525878906
1534868833.5260773,12865,43.57500076293945
1534868885.8539457,12878,43.900001525878906
1534868938.1948426,12891,41.45000076293945
1534868962.0524251,12897,42.599998474121094
1534869141.3078408,12939,42.29999923706055
1534869145.4091284,12940,42.349998474121094
1534869165.1190217,12945,43.599998474121094
1534869185.2221768,12950,49.125
1534869225.2371569,12960,42.875
1534869347.1608732,12990,42.650001525878906
1534869400.273226,13003,42.974998474121094
1534869460.3780267,13018,43.875
1534869528.7565515,13035,42.42499923706055
1534869646.3966286,13062,44.025001525878906
1534869650.3868477,13063,43.45000076293945
1534869682.9371345,13071,43.224998474121094
1534869731.9903579,13083,44.025001525878906
1534869744.2985864,13086,44.025001525878906
1534869780.8265467,13095,56.599998474121094
1534869841.2715938,13110,43.849998474121094
1534869858.2282546,13114,43.875
1534869866.4046035,13116,43.17499923706055
1534869926.2890155,13131,41.900001525878906
1534869999.2955894,13149,49.95000076293945
1534870071.3620353,13167,43.04999923706055
1534870132.6736228,13182,42.724998474121094
1534870173.4358468,13192,44.17499923706055
1534870185.7008255,13195,50.474998474121094
1534870244.3941927,13207,42.95000076293945
1534870248.3651445,13208,43.025001525878906
1534870264.429354,13212,49.25
1534870376.3400643,13240,42.974998474121094
1534870480.107175,13266,44.275001525878906
1534870612.279169,13299,50.224998474121094
1534870632.4850032,13304,42.45000076293945
1534870672.6206312,13314,43.92499923706055
1534870825.5548484,13350,43.724998474121094
1534870845.702445,13355,50.20000076293945
1534871037.061284,13403,43.849998474121094
1534871052.9364216,13407,42.974998474121094
1534871133.0656543,13427,50.400001525878906
1534871326.9143155,13475,42.775001525878906
1534871330.930402,13476,42.67499923706055
1534871444.0203972,13502,43.650001525878906
1534871456.06419,13505,43.42499923706055
1534871627.1637118,13547,43.92499923706055
1534871692.399008,13563,48.775001525878906
1534871833.5653853,13598,41.125
1534871894.1945558,13613,42.375
1534871926.4980104,13621,43.07500076293945
1534871946.7487218,13626,42.400001525878906
1534871950.859846,13627,43.45000076293945
1534871983.7324822,13635,43.04999923706055


==> imgs/EpLenMean_1.csv <==
Wall time,Step,Value
1534815936.248943,19,81.25
1534816029.294063,43,206.75
1534816040.85379,46,191.64999389648438
1534816083.7408655,57,180.22500610351562
1534816141.9945233,72,268.6499938964844
1534816233.2272663,95,273.9750061035156
1534816526.7549999,156,273.29998779296875
1534816538.2787986,159,277.125
1534816572.31919,168,275.6000061035156
1534816824.6149554,230,245.60000610351562
1534816844.9411914,235,263.17498779296875
1534816929.25281,256,282.42498779296875
1534816981.827063,268,284.7250061035156
1534817006.6675098,274,276.5
1534817201.6648257,309,276.625
1534817209.6756701,311,279.54998779296875
1534817241.177597,319,284.125
1534817355.96554,348,288.07501220703125
1534817436.2544339,368,260.0
1534817650.027457,422,212.47500610351562
1534817654.075305,423,207.27499389648438
1534817731.3288865,443,130.5749969482422
1534817858.6254175,461,244.0749969482422
1534817913.8539307,475,293.6499938964844
1534818158.3423178,537,294.20001220703125
1534818265.2506075,564,287.625
1534818328.7531095,580,182.77499389648438
1534818355.782193,587,228.1750030517578
1534818359.6370397,588,222.35000610351562
1534818536.297464,621,224.8249969482422
1534818591.811169,635,288.57501220703125
1534818623.2565053,643,274.2250061035156
1534818642.945947,648,273.29998779296875
1534818651.084918,650,269.17498779296875
1534818698.398644,662,294.1499938964844
1534818738.0739202,672,270.8500061035156
1534818908.653258,715,294.07501220703125
1534818939.2805078,723,291.7250061035156
1534818971.0749965,731,274.2749938964844
1534819116.3843684,757,226.22500610351562
1534819151.5073318,766,205.1750030517578
1534819167.380992,770,220.35000610351562
1534819175.2920454,772,199.125
1534819231.1668205,786,142.22500610351562
1534819238.972317,788,143.5749969482422
1534819266.6793337,795,193.75
1534819297.8179064,803,182.3249969482422
1534819321.16488,809,171.875
1534819431.2240448,837,235.52499389648438
1534819915.3909216,946,178.75
1534819982.918746,963,273.875
1534820018.9762943,972,256.8500061035156
1534820022.893512,973,249.6750030517578
1534820046.955193,979,236.5749969482422
1534820070.7859144,985,253.64999389648438
1534820142.3909752,1003,287.29998779296875
1534820154.6621487,1006,287.29998779296875
1534820190.0599523,1015,284.5249938964844
1534820437.3805766,1064,270.875
1534820449.192897,1067,253.0500030517578
1534820472.9128652,1073,232.375
1534820496.193048,1079,243.1750030517578
1534820555.50474,1094,191.0500030517578
1534820579.5526648,1100,215.125
1534820598.3168087,1105,244.0
1534820804.3850791,1157,250.125
1534820824.142713,1162,225.3249969482422
1534820828.1410766,1163,220.6999969482422
1534820897.7354937,1181,284.54998779296875
1534820948.9976315,1194,283.25
1534821210.3936152,1245,301.0
1534821278.1930432,1262,293.375
1534821358.5632284,1282,294.42498779296875
1534821497.841499,1317,240.1750030517578
1534821509.4900017,1320,220.27499389648438
1534821563.7177072,1334,198.14999389648438
1534821579.6414135,1338,234.0500030517578
1534821826.713367,1386,171.60000610351562
1534821854.5934427,1393,179.77499389648438
1534821941.9509275,1415,142.4250030517578
1534821990.2058442,1427,139.97500610351562
1534822030.1880152,1437,125.4749984741211
1534822149.6453788,1467,112.32499694824219
1534822192.77182,1478,109.1500015258789
1534822224.7648902,1486,119.0250015258789
1534822248.0145807,1492,127.25
1534822431.70241,1524,96.875
1534822547.6199937,1553,116.4749984741211
1534822611.1867633,1569,111.80000305175781
1534822674.493496,1585,39.974998474121094
1534822689.299591,1589,39.775001525878906
1534822755.4801195,1606,39.29999923706055
1534822892.5648754,1641,42.29999923706055
1534823111.8871453,1683,38.54999923706055
1534823146.5562952,1692,37.29999923706055
1534823169.3641138,1698,37.724998474121094
1534823189.0615497,1703,37.29999923706055
1534823216.8820112,1710,37.375
1534823252.9547231,1719,37.875
1534823308.5940719,1733,38.900001525878906
1534823316.470004,1735,38.95000076293945
1534823328.4717984,1738,39.224998474121094
1534823363.5836365,1747,39.57500076293945
1534823499.2006836,1782,39.599998474121094
1534823647.690112,1806,38.79999923706055
1534823729.6086147,1827,36.224998474121094
1534823800.418759,1845,38.275001525878906
1534823836.6187613,1854,37.82500076293945
1534823887.990568,1867,37.70000076293945
1534823899.9096603,1870,37.275001525878906
1534823931.8070579,1878,36.92499923706055
1534824089.6319032,1918,37.974998474121094
1534824156.4993172,1935,37.92499923706055
1534824195.4386628,1945,39.474998474121094
1534824207.208801,1948,39.775001525878906
1534824339.8148794,1968,40.92499923706055
1534824401.759792,1984,38.849998474121094
1534824472.347168,2002,37.82500076293945
1534824518.5682008,2014,39.07500076293945
1534824586.0670235,2031,37.125
1534824609.7962313,2037,36.974998474121094
1534824754.8463285,2074,35.79999923706055
1534824767.0705018,2077,36.625
1534824770.9291742,2078,36.650001525878906
1534824802.8223722,2086,35.67499923706055
1534824818.1517766,2090,35.79999923706055
1534824845.2807891,2097,36.400001525878906
1534825109.951847,2150,36.375
1534825137.406472,2157,36.650001525878906
1534825173.5667505,2166,36.45000076293945
1534825261.717472,2188,35.349998474121094
1534825277.0211709,2192,35.724998474121094
1534825309.018803,2200,36.125
1534825341.0780907,2208,36.07500076293945
1534825356.9964852,2212,35.875
1534825436.830684,2232,36.150001525878906
1534825456.6642265,2237,35.20000076293945
1534825460.64061,2238,35.400001525878906
1534825480.420222,2243,36.54999923706055
1534825539.7833545,2255,36.375
1534825551.8371944,2258,36.525001525878906
1534825572.107732,2263,35.0
1534825647.8838499,2282,36.724998474121094
1534825711.6519716,2298,35.75
1534825752.2150502,2308,35.650001525878906
1534825800.1949615,2320,35.45000076293945
1534825903.4209704,2346,35.25
1534825939.618486,2355,36.349998474121094
1534826079.05864,2390,36.349998474121094
1534826083.0115726,2391,35.5
1534826091.266214,2393,34.79999923706055
1534826277.4783137,2437,35.75
1534826309.5879083,2445,36.07500076293945
1534826345.1905053,2454,35.775001525878906
1534826353.1098244,2456,35.349998474121094
1534826373.4191916,2461,34.75
1534826474.2842002,2486,35.974998474121094
1534826478.295206,2487,35.650001525878906
1534826517.861937,2497,36.375
1534826525.8401906,2499,36.349998474121094
1534826545.555014,2504,35.57500076293945
1534826601.3349051,2518,36.5
1534826625.1424527,2524,36.150001525878906
1534826661.2447798,2533,35.5
1534826720.5076897,2548,35.625
1534826754.0156727,2554,36.025001525878906
1534826966.010493,2607,36.099998474121094
1534827033.7133381,2624,35.974998474121094
1534827282.0987093,2686,35.224998474121094
1534827302.2494392,2691,35.400001525878906
1534827363.4030192,2704,36.04999923706055
1534827512.5911279,2741,35.42499923706055
1534827569.6304848,2755,35.95000076293945
1534827711.2824814,2790,35.70000076293945
1534828052.1808705,2873,36.04999923706055
1534828124.7867181,2891,35.70000076293945
1534828148.616805,2897,35.724998474121094
1534828244.1821327,2921,35.42499923706055
1534828433.7359986,2968,35.125
1534828465.4483747,2976,35.75
1534828619.6965208,3012,36.17499923706055
1534828684.475866,3028,34.525001525878906
1534828696.5305355,3031,34.849998474121094
1534828728.8823214,3039,35.724998474121094
1534828740.7008505,3042,35.150001525878906
1534828853.0743518,3070,34.849998474121094
1534828971.8952343,3100,35.07500076293945
1534829209.8519628,3156,34.275001525878906
1534829233.9360528,3162,35.04999923706055
1534829297.762401,3178,32.599998474121094
1534829370.1628633,3196,36.099998474121094
1534829374.1528184,3197,35.275001525878906
1534829510.0460033,3231,33.974998474121094
1534829550.9156148,3241,33.70000076293945
1534829562.7361455,3244,34.20000076293945
1534829566.584683,3245,34.0
1534829574.6904178,3247,32.42499923706055
1534829578.7689133,3248,31.450000762939453
1534829678.713508,3273,36.17499923706055
1534829823.1715283,3306,35.54999923706055
1534829984.8580205,3346,32.150001525878906
1534830107.768947,3377,34.92499923706055
1534830216.7253594,3404,33.224998474121094
1534830236.6648164,3409,34.150001525878906
1534830326.0475593,3431,35.82500076293945
1534830411.2472699,3450,35.25
1534830470.821822,3465,33.20000076293945
1534830534.7160566,3481,33.32500076293945
1534830651.702909,3510,35.275001525878906
1534830663.9209607,3513,34.07500076293945
1534830763.9169269,3538,35.400001525878906
1534830936.4195478,3581,34.57500076293945
1534831027.1020117,3601,33.67499923706055
1534831099.5927575,3619,34.974998474121094
1534831107.5556781,3621,34.32500076293945
1534831115.6081097,3623,34.32500076293945
1534831139.3758166,3629,35.724998474121094
1534831251.5935977,3657,35.724998474121094
1534831306.7672014,3671,36.07500076293945
1534831530.5477178,3727,35.349998474121094
1534831546.5214233,3731,35.775001525878906
1534831590.7686791,3742,35.025001525878906
1534831724.3496137,3773,33.67499923706055
1534831756.3744822,3781,35.42499923706055
1534831807.3365068,3794,36.0
1534831827.1447787,3799,32.42499923706055
1534831891.4724681,3815,34.54999923706055
1534831911.5891385,3820,35.625
1534831919.822628,3822,34.42499923706055
1534831959.7477517,3832,36.70000076293945
1534832091.9124906,3865,35.42499923706055
1534832140.3378391,3877,36.349998474121094
1534832358.3390324,3929,35.95000076293945
1534832403.1157975,3940,35.125
1534832471.8255296,3957,34.474998474121094
1534832583.8114958,3985,35.125
1534832736.316848,4023,35.875
1534832780.090165,4034,35.29999923706055
1534832792.1998034,4037,34.349998474121094
1534833031.465476,4094,35.724998474121094
1534833050.6352441,4099,35.849998474121094
1534833094.94204,4110,35.849998474121094
1534833386.9465866,4183,35.875
1534833431.0804195,4194,34.974998474121094
1534833435.0336301,4195,35.29999923706055
1534833442.9809487,4197,36.04999923706055
1534833472.1703944,4202,36.099998474121094
1534833476.3129268,4203,35.5
1534833577.2152848,4228,35.650001525878906
1534833597.1153214,4233,33.849998474121094
1534833609.726242,4236,35.0
1534833641.5326502,4244,35.125
1534833721.7022352,4264,36.375
1534833733.6259227,4267,36.150001525878906
1534833737.7028453,4268,35.974998474121094
1534833798.1656725,4283,34.82500076293945
1534833885.9775445,4305,34.45000076293945
1534833938.1268694,4318,35.42499923706055
1534833945.6049812,4320,32.849998474121094
1534834156.7776372,4370,35.95000076293945
1534834253.6615105,4394,36.54999923706055
1534834282.3902826,4401,35.70000076293945
1534834306.9406662,4407,34.125
1534834402.540884,4431,35.625
1534834414.581135,4434,35.875
1534834650.7771254,4493,35.04999923706055
1534834729.3264077,4510,36.20000076293945
1534834813.5986776,4531,36.17499923706055
1534834825.4860082,4534,35.525001525878906
1534835006.1964662,4579,35.599998474121094
1534835018.1781452,4582,35.25
1534835082.7742472,4598,35.650001525878906
1534835206.7559464,4629,36.32500076293945
1534835328.279526,4657,33.849998474121094
1534835360.5049777,4665,35.67499923706055
1534835376.4911232,4669,35.150001525878906
1534835408.9253044,4677,35.79999923706055
1534835453.0746527,4688,36.099998474121094
1534835557.8788497,4714,33.42499923706055
1534835578.0312946,4719,35.79999923706055
1534835641.325672,4735,35.29999923706055
1534835704.4877574,4751,36.0
1534835736.9727678,4759,34.04999923706055
1534835773.0605676,4768,34.525001525878906
1534835809.4711862,4777,35.349998474121094
1534835853.905952,4788,35.025001525878906
1534835857.8612535,4789,34.70000076293945
1534835916.4083066,4801,35.099998474121094
1534835924.5300753,4803,35.525001525878906
1534836077.9950383,4841,35.349998474121094
1534836125.7127652,4853,34.42499923706055
1534836201.6975076,4872,35.5
1534836293.8911903,4895,35.82500076293945
1534836374.5564022,4915,34.67499923706055
1534836577.7060995,4963,34.599998474121094
1534836614.2685049,4972,35.650001525878906
1534836626.3460932,4975,35.54999923706055
1534836852.3198411,5031,34.79999923706055
1534836932.6735697,5051,35.525001525878906
1534836940.816267,5053,35.150001525878906
1534836944.9179492,5054,34.0
1534837166.5602472,5107,36.224998474121094
1534837247.2297645,5127,36.474998474121094
1534837280.1307912,5135,36.400001525878906
1534837403.6094055,5166,35.5
1534837472.2852674,5183,35.849998474121094
1534837544.857111,5201,35.099998474121094
1534837577.4993129,5209,36.07500076293945
1534837702.300584,5240,36.04999923706055
1534837913.0463545,5290,35.724998474121094
1534838029.4106376,5319,35.599998474121094
1534838073.5603888,5330,35.900001525878906
1534838137.277076,5346,35.275001525878906
1534838193.6459136,5360,33.82500076293945
1534838278.5895,5381,35.125
1534838448.2018735,5421,35.75
1534838536.157479,5443,35.099998474121094
1534838556.363568,5448,35.82500076293945
1534838705.4223382,5485,35.57500076293945
1534838748.944907,5496,36.29999923706055
1534838829.0889015,5516,36.025001525878906
1534838837.1698606,5518,33.75
1534838977.5175254,5550,33.32500076293945
1534839074.7991185,5574,35.974998474121094
1534839122.4332323,5586,34.875
1534839130.4029417,5588,35.32500076293945
1534839154.5436525,5594,35.0
1534839302.9773233,5631,35.775001525878906
1534839414.206966,5659,33.400001525878906
1534839421.13786,5661,35.599998474121094
1534839437.0507467,5665,36.224998474121094
1534839497.6870308,5680,35.775001525878906
1534839672.4672215,5721,35.20000076293945
1534839684.6578116,5724,34.70000076293945
1534839896.6791534,5777,35.224998474121094
1534839908.7042065,5780,35.875
1534839948.6095195,5790,34.849998474121094
1534840020.7481792,5808,35.599998474121094
1534840024.6320815,5809,36.07500076293945
1534840092.1911445,5826,34.20000076293945
1534840103.9640129,5829,35.67499923706055
1534840249.7133884,5863,34.32500076293945
1534840257.7845714,5865,32.20000076293945
1534840286.0823195,5872,31.799999237060547
1534840427.136568,5908,34.474998474121094
1534840510.1510904,5929,34.82500076293945
1534840604.9611,5953,35.20000076293945
1534840625.4764245,5958,36.275001525878906
1534840649.7962253,5964,35.75
1534840758.6904895,5991,36.150001525878906
1534840849.2345157,6011,35.5
1534840869.3836274,6016,37.0
1534840927.9957628,6031,36.25
1534840948.0031419,6036,35.82500076293945
1534841120.313338,6079,33.125
1534841220.906853,6104,36.974998474121094
1534841228.9164066,6106,35.54999923706055
1534841293.3077707,6122,35.275001525878906
1534841301.3312778,6124,33.57500076293945
1534841325.5586164,6130,35.375
1534841333.521704,6132,35.025001525878906
1534841415.0836082,6150,36.04999923706055
1534841507.5185935,6173,35.5
1534841543.579139,6182,35.29999923706055
1534841619.6856718,6201,36.75
1534841664.2222726,6212,35.29999923706055
1534841672.342039,6214,35.900001525878906
1534841696.4581304,6220,35.525001525878906
1534841748.4557335,6233,35.29999923706055
1534841821.738272,6251,33.70000076293945
1534841979.9876273,6290,36.07500076293945
1534842082.2022972,6313,36.900001525878906
1534842102.3083265,6318,35.150001525878906
1534842199.348683,6342,34.29999923706055
1534842243.4214807,6353,34.525001525878906
1534842287.5417538,6364,36.125
1534842315.2015967,6371,36.79999923706055
1534842338.9755943,6377,34.70000076293945
1534842435.4927328,6401,35.349998474121094
1534842682.3562438,6460,34.82500076293945
1534842825.6689236,6496,36.45000076293945
1534842829.7200344,6497,35.95000076293945
1534842845.914809,6501,36.375
1534842925.803983,6521,36.875
1534842930.0014405,6522,35.224998474121094
1534842933.92793,6523,33.400001525878906
1534842965.276213,6531,33.5
1534843143.101339,6575,35.32500076293945
1534843171.3622296,6582,35.45000076293945
1534843183.297426,6585,34.724998474121094
1534843269.5562458,6604,35.54999923706055
1534843485.3660831,6658,35.75
1534843521.940361,6667,34.0
1534843530.2166607,6669,36.70000076293945
1534843546.321294,6673,36.625
1534843570.5474265,6679,36.25
1534843582.7121034,6682,35.42499923706055
1534843610.3062277,6689,34.400001525878906
1534843641.9598026,6697,35.42499923706055
1534843653.7590468,6700,36.625
1534843702.3270164,6712,34.349998474121094
1534843810.8198018,6739,34.125
1534843826.7867465,6743,36.525001525878906
1534843880.0028636,6754,35.92499923706055
1534843924.8030667,6765,36.650001525878906
1534844198.2469804,6833,34.525001525878906
1534844254.428168,6847,34.625
1534844286.31542,6855,35.625
1534844342.5453866,6869,33.45000076293945
1534844346.574947,6870,34.375
1534844451.7552085,6896,35.45000076293945
1534844516.604499,6910,36.0
1534844617.5100517,6935,35.75
1534844735.0035684,6964,36.04999923706055
1534844746.9588318,6967,34.150001525878906
1534844852.0205257,6993,35.650001525878906
1534844924.2654617,7011,35.599998474121094
1534844940.5513473,7015,34.54999923706055
1534845040.0231533,7040,35.82500076293945
1534845259.7242284,7092,34.20000076293945
1534845320.080326,7107,35.07500076293945
1534845352.4789188,7115,34.599998474121094
1534845356.553341,7116,35.474998474121094
1534845445.4159286,7138,36.25
1534845516.9731266,7156,35.79999923706055
1534845677.4486952,7196,36.25
1534845771.8318691,7217,34.724998474121094
1534845895.9131672,7248,35.099998474121094
1534846107.4930465,7301,34.67499923706055
1534846151.5159402,7312,34.974998474121094
1534846223.8823438,7330,35.099998474121094
1534846263.821607,7340,35.45000076293945
1534846267.8365257,7341,35.32500076293945
1534846351.8861833,7360,36.42499923706055
1534846443.4711034,7383,33.849998474121094
1534846519.5718327,7402,34.95000076293945
1534846640.502181,7432,35.775001525878906
1534846676.8377416,7441,35.275001525878906
1534846688.6485991,7444,34.875
1534846716.8362727,7451,34.349998474121094
1534846756.7158215,7461,35.20000076293945
1534846768.8554053,7464,34.04999923706055
1534846789.1376848,7469,36.0
1534846829.8018541,7479,34.07500076293945
1534846935.6589527,7503,34.29999923706055
1534846972.3204024,7512,35.95000076293945
1534847047.852958,7531,35.025001525878906
1534847116.3594525,7548,34.25
1534847367.0920389,7610,34.599998474121094
1534847506.8867226,7645,35.775001525878906
1534847584.6040792,7662,35.25
1534847625.0985014,7672,35.57500076293945
1534847645.171069,7677,33.375
1534847689.737491,7688,35.75
1534847714.0061073,7694,34.95000076293945
1534847742.4675236,7701,35.474998474121094
1534847814.9740467,7719,34.79999923706055
1534847835.0551572,7724,36.099998474121094
1534847855.4081306,7729,35.0
1534847926.7244236,7747,34.32500076293945
1534847970.8933113,7758,35.82500076293945
1534847982.6616762,7761,35.45000076293945
1534848062.868622,7781,34.17499923706055
1534848095.2461643,7789,35.95000076293945
1534848134.7575366,7799,35.54999923706055
1534848285.2549317,7834,33.900001525878906
1534848305.3822937,7839,34.650001525878906
1534848551.210975,7900,35.775001525878906
1534848555.3382452,7901,35.82500076293945
1534848685.1266024,7933,35.79999923706055
1534848865.4656734,7976,35.900001525878906
1534848897.9208355,7984,34.79999923706055
1534848930.5983324,7992,35.375
1534848934.659886,7993,35.70000076293945
1534849071.8931215,8027,36.125
1534849115.9529495,8038,35.525001525878906
1534849162.7518792,8050,34.650001525878906
1534849231.3638725,8067,34.625
1534849482.643669,8127,35.625
1534849578.4078703,8151,33.75
1534849698.7432582,8181,35.17499923706055
1534849713.8023422,8185,34.849998474121094
1534849770.315031,8199,35.525001525878906
1534849838.797511,8216,35.04999923706055
1534849863.1706476,8222,35.974998474121094
1534850040.704852,8264,34.5
1534850105.4949274,8280,35.525001525878906
1534850149.4362993,8291,35.349998474121094
1534850185.8031754,8300,34.5
1534850218.4395401,8308,35.849998474121094
1534850299.599411,8328,34.5
1534850307.6989467,8330,35.75
1534850319.6604135,8333,35.82500076293945
1534850327.6100824,8335,35.474998474121094
1534850351.7406723,8341,34.0
1534850432.3898785,8361,35.724998474121094
1534850444.2017586,8364,36.025001525878906
1534850463.8643079,8369,35.650001525878906
1534850500.8113725,8378,35.70000076293945
1534850790.7687316,8448,36.025001525878906
1534850871.5991447,8468,36.17499923706055
1534850875.5728326,8469,36.04999923706055
1534850883.7530348,8471,36.099998474121094
1534850939.7098968,8485,36.150001525878906
1534850955.5503292,8489,34.82500076293945
1534850992.37878,8498,35.724998474121094
1534850996.6543796,8499,35.974998474121094
1534851017.5582662,8504,35.650001525878906
1534851037.2601418,8509,36.224998474121094
1534851097.4896798,8524,34.900001525878906
1534851231.9918082,8555,36.45000076293945
1534851280.4859788,8567,36.025001525878906
1534851308.543822,8574,35.474998474121094
1534851328.614374,8579,35.125
1534851382.2365108,8593,36.0
1534851418.3722239,8602,35.625
1534851522.566639,8628,34.82500076293945
1534851550.8070772,8635,35.67499923706055
1534851554.7507632,8636,36.375
1534851591.1308303,8645,35.400001525878906
1534851745.1803916,8683,35.20000076293945
1534851778.0531197,8691,35.875
1534851782.164818,8692,36.099998474121094
1534851798.4816813,8696,35.724998474121094
1534851935.5780091,8728,36.0
1534852125.426716,8775,36.025001525878906
1534852141.5191846,8779,36.20000076293945
1534852233.8680694,8802,35.150001525878906
1534852306.3975515,8820,35.849998474121094
1534852318.7239475,8823,35.32500076293945
1534852402.7496371,8844,35.349998474121094
1534852455.8349462,8855,35.775001525878906
1534852551.4760306,8879,35.29999923706055
1534852579.863145,8886,36.20000076293945
1534852647.6884737,8903,34.650001525878906
1534852655.6259599,8905,35.04999923706055
1534852667.7987642,8908,35.45000076293945
1534852752.2407458,8929,35.0
1534852760.403111,8931,35.92499923706055
1534852780.7239025,8936,35.525001525878906
1534852825.482938,8947,35.099998474121094
1534852873.8844876,8959,36.025001525878906
1534852942.2757876,8976,36.17499923706055
1534853013.986833,8994,35.650001525878906
1534853047.9362586,9000,35.275001525878906
1534853088.2092416,9010,35.375
1534853159.9671085,9028,36.0
1534853164.005539,9029,35.974998474121094
1534853272.3764484,9056,34.599998474121094
1534853304.5464041,9064,35.92499923706055
1534853344.7045634,9074,34.07500076293945
1534853389.112915,9085,34.599998474121094
1534853474.071089,9106,34.974998474121094
1534853545.03514,9124,33.974998474121094
1534853683.9187944,9156,35.775001525878906
1534853712.9630823,9163,34.775001525878906
1534853921.8981895,9215,36.099998474121094
1534853930.0246513,9217,36.224998474121094
1534853970.3320665,9227,33.974998474121094
1534853998.5906284,9234,35.099998474121094
1534854107.47411,9261,35.92499923706055
1534854191.5470273,9282,35.775001525878906
1534854231.7044096,9292,35.599998474121094
1534854305.3340173,9308,35.70000076293945
1534854313.3565788,9310,35.92499923706055
1534854341.9636154,9317,35.849998474121094
1534854471.24663,9349,36.224998474121094
1534854536.3941398,9365,36.32500076293945
1534854556.7400029,9370,36.224998474121094
1534854730.2331545,9413,35.724998474121094
1534854742.117299,9416,36.125
1534854822.8279073,9436,35.099998474121094
1534854847.11839,9442,35.525001525878906
1534854850.5974414,9443,35.25
1534854962.9719126,9469,35.525001525878906
1534854991.2149282,9476,35.57500076293945
1534855246.1435196,9539,35.900001525878906
1534855282.689259,9548,35.875
1534855311.273948,9555,35.974998474121094
1534855350.967599,9565,36.099998474121094
1534855362.742547,9568,35.45000076293945
1534855451.5460424,9590,35.724998474121094
1534855504.9454975,9601,35.275001525878906
1534855549.5907438,9612,36.099998474121094
1534855597.8405159,9624,36.400001525878906
1534855601.8173904,9625,35.974998474121094
1534855613.9911327,9628,34.70000076293945
1534855710.386517,9652,35.70000076293945
1534855733.7481163,9658,35.95000076293945
1534855826.4327946,9681,35.900001525878906
1534855867.5155916,9691,36.32500076293945
1534855899.7433093,9699,35.474998474121094
1534856152.7927217,9760,36.150001525878906
1534856189.3370578,9769,35.82500076293945
1534856225.4966755,9778,35.5
1534856366.2911506,9813,35.17499923706055
1534856479.794362,9841,36.724998474121094
1534856492.1025877,9844,36.29999923706055
1534856652.3849657,9884,36.29999923706055
1534856758.9614139,9908,35.125
1534857022.292988,9973,36.0
1534857191.517849,10015,35.875
1534857346.130996,10051,35.79999923706055
1534857366.9189858,10056,35.67499923706055
1534857371.009979,10057,36.29999923706055
1534857379.1352994,10059,33.45000076293945
1534857435.7232347,10073,35.599998474121094
1534857484.4436307,10085,35.525001525878906
1534857576.4483688,10108,36.20000076293945
1534857600.2225127,10114,36.07500076293945
1534857660.9845595,10129,36.375
1534857685.4179883,10135,35.79999923706055
1534857725.762864,10145,36.20000076293945
1534857822.6204748,10169,36.525001525878906
1534857890.612419,10186,35.75
1534857987.5532598,10208,36.32500076293945
1534858111.836688,10239,36.275001525878906
1534858139.4668067,10246,36.25
1534858182.9899738,10257,36.45000076293945
1534858264.0828846,10277,35.099998474121094
1534858292.4121144,10284,35.849998474121094
1534858312.5811007,10289,36.099998474121094
1534858481.7499611,10331,35.92499923706055
1534858635.5679288,10367,36.45000076293945
1534858748.0504377,10395,34.82500076293945
1534858755.9448905,10397,35.875
1534858759.915928,10398,35.92499923706055
1534858767.9517503,10400,36.375
1534858828.4969819,10415,35.92499923706055
1534858852.835433,10421,36.025001525878906
1534858872.3238492,10426,36.224998474121094
1534858989.0396254,10455,36.25
1534859044.5877645,10469,35.650001525878906
1534859088.9082177,10480,36.57500076293945
1534859129.5167563,10490,36.04999923706055
1534859145.941697,10494,35.474998474121094
1534859149.8087242,10495,35.849998474121094
1534859268.3897574,10523,35.95000076293945
1534859304.0448189,10532,36.099998474121094
1534859396.6190677,10555,36.125
1534859400.5866961,10556,36.400001525878906
1534859449.4513333,10568,35.45000076293945
1534859575.1966243,10599,36.099998474121094
1534859611.9759598,10608,34.875
1534859679.8143551,10625,35.32500076293945
1534859700.2557983,10630,36.04999923706055
1534859736.3816085,10639,34.75
1534859769.0666494,10647,35.150001525878906
1534859810.3254733,10655,36.07500076293945
1534859879.1765149,10672,36.04999923706055
1534860001.3201954,10702,35.5
1534860042.2323534,10712,36.099998474121094
1534860191.9116688,10749,36.04999923706055
1534860228.0890524,10758,35.974998474121094
1534860232.1093736,10759,35.724998474121094
1534860255.5966945,10765,34.625
1534860320.057886,10781,34.20000076293945
1534860347.9918268,10788,36.25
1534860469.338268,10816,36.224998474121094
1534860473.2496338,10817,35.224998474121094
1534860509.596568,10826,36.349998474121094
1534860529.106217,10831,36.29999923706055
1534860572.3243477,10842,36.375
1534860608.0554838,10851,36.57500076293945
1534860664.6089597,10865,36.29999923706055
1534860817.6863518,10903,35.599998474121094
1534860829.987043,10906,36.42499923706055
1534860866.8006299,10915,36.375
1534860967.6312213,10940,36.54999923706055
1534860983.983945,10944,35.57500076293945
1534861029.248641,10953,36.75
1534861085.317172,10967,35.95000076293945
1534861109.5173671,10973,36.17499923706055
1534861117.348555,10975,36.04999923706055
1534861252.9918985,11009,36.45000076293945
1534861277.080354,11015,36.099998474121094
1534861301.081123,11021,36.25
1534861309.222121,11023,35.79999923706055
1534861353.160662,11034,36.32500076293945
1534861373.2777138,11039,36.5
1534861429.9960403,11053,36.125
1534861466.321832,11062,36.17499923706055
1534861530.8176994,11078,35.54999923706055
1534861640.1914456,11103,35.82500076293945
1534861716.810886,11122,35.849998474121094
1534861752.7773447,11131,35.42499923706055
1534861825.9180727,11149,36.375
1534861935.7748377,11176,36.32500076293945
1534862027.4414701,11199,36.474998474121094
1534862035.4637918,11201,36.79999923706055
1534862039.369187,11202,36.75
1534862255.01869,11253,36.54999923706055
1534862286.185054,11261,36.45000076293945
1534862297.9368103,11264,36.775001525878906
1534862334.43422,11273,34.900001525878906
1534862488.769928,11311,36.375
1534862613.8880634,11342,36.025001525878906
1534862694.430954,11362,36.07500076293945
1534862771.0687993,11381,36.32500076293945
1534862904.987178,11412,36.474998474121094
1534862937.639572,11420,35.099998474121094
1534862945.6782732,11422,36.650001525878906
1534863082.4056203,11456,35.625
1534863150.9638326,11473,36.32500076293945
1534863206.8530333,11487,35.125
1534863231.230001,11493,36.07500076293945
1534863343.4701068,11521,36.0
1534863355.5488806,11524,36.32500076293945
1534863359.5288815,11525,35.70000076293945
1534863383.3668582,11531,35.57500076293945
1534863391.511641,11533,35.92499923706055
1534863468.595172,11550,35.025001525878906
1534863500.4531066,11558,35.900001525878906
1534863535.9288154,11567,36.42499923706055
1534863596.2285595,11582,35.275001525878906
1534863660.8166904,11598,35.650001525878906
1534863818.7970123,11637,35.04999923706055
1534863867.2018979,11649,36.20000076293945
1534863875.132695,11651,36.349998474121094
1534863915.5235019,11661,34.400001525878906
1534863959.5747626,11672,36.32500076293945
1534863988.3681276,11679,36.67499923706055
1534864015.5056233,11686,36.224998474121094
1534864023.6039343,11688,36.45000076293945
1534864101.2746391,11705,35.775001525878906
1534864177.65838,11724,36.525001525878906
1534864321.4309013,11760,35.900001525878906
1534864431.1294734,11787,36.625
1534864454.9529705,11793,35.67499923706055
1534864491.1049247,11802,36.974998474121094
1534864611.5594847,11832,36.25
1534864714.099762,11855,35.67499923706055
1534864718.2019455,11856,36.025001525878906
1534864791.3831556,11874,35.67499923706055
1534864903.7386308,11902,36.025001525878906
1534864923.7771146,11907,36.32500076293945
1534865031.2018845,11934,35.29999923706055
1534865063.7430017,11942,36.474998474121094
1534865083.99314,11947,35.900001525878906
1534865091.8511906,11949,35.5
1534865096.0713556,11950,36.32500076293945
1534865175.9891477,11970,35.70000076293945
1534865195.914529,11975,35.875
1534865252.628431,11989,35.75
1534865293.0032845,11999,34.75
1534865321.532834,12004,36.67499923706055
1534865350.1294458,12011,35.625
1534865426.135973,12030,35.625
1534865474.9439762,12042,36.525001525878906
1534865616.9093363,12077,35.75
1534865653.495989,12086,36.125
1534865846.8421645,12134,35.92499923706055
1534865866.7301686,12139,34.400001525878906
1534865935.6187568,12154,36.275001525878906
1534865980.0491009,12165,34.849998474121094
1534865996.2854795,12169,35.724998474121094
1534866060.6616306,12185,36.32500076293945
1534866112.936805,12198,36.29999923706055
1534866192.044314,12218,36.25
1534866228.5631251,12227,36.07500076293945
1534866260.4767191,12235,36.150001525878906
1534866405.7753227,12271,36.599998474121094
1534866486.6896384,12291,35.150001525878906
1534866498.8002913,12294,36.025001525878906
1534866572.5049868,12310,36.849998474121094
1534866636.9575205,12326,36.54999923706055
1534866923.3442674,12397,35.900001525878906
1534866959.9218452,12406,36.375
1534866963.8737009,12407,36.375
1534867085.0172274,12437,36.025001525878906
1534867170.2436514,12456,36.04999923706055
1534867182.1706698,12459,36.5
1534867270.4280355,12481,36.42499923706055
1534867530.308153,12546,36.29999923706055
1534867554.6617484,12552,36.474998474121094
1534867562.6011958,12554,35.775001525878906
1534867647.2809803,12575,36.724998474121094
1534867735.0062656,12597,36.20000076293945
1534867861.1849918,12626,35.875
1534868045.6865113,12672,36.525001525878906
1534868159.085293,12700,35.45000076293945
1534868406.248356,12759,36.099998474121094
1534868470.569378,12775,36.150001525878906
1534868595.889908,12806,36.349998474121094
1534868628.1556869,12814,36.650001525878906
1534868712.8321443,12835,35.57500076293945
1534868813.059789,12860,36.20000076293945
1534868833.5260773,12865,36.17499923706055
1534868885.8539457,12878,36.375
1534868938.1948426,12891,35.92499923706055
1534868962.0524251,12897,36.17499923706055
1534869141.3078408,12939,35.625
1534869145.4091284,12940,35.79999923706055
1534869165.1190217,12945,36.25
1534869225.2371569,12960,36.275001525878906
1534869460.3780267,13018,36.67499923706055
1534869528.7565515,13035,35.82500076293945
1534869646.3966286,13062,36.625
1534869650.3868477,13063,36.82500076293945
1534869682.9371345,13071,35.92499923706055
1534869731.9903579,13083,36.67499923706055
1534869780.8265467,13095,34.54999923706055
1534869841.2715938,13110,36.400001525878906
1534869858.2282546,13114,36.32500076293945
1534869926.2890155,13131,36.125
1534869999.2955894,13149,35.400001525878906
1534870071.3620353,13167,35.95000076293945
1534870132.6736228,13182,36.349998474121094
1534870173.4358468,13192,36.724998474121094
1534870185.7008255,13195,35.849998474121094
1534870244.3941927,13207,36.25
1534870248.3651445,13208,36.400001525878906
1534870264.429354,13212,35.75
1534870376.3400643,13240,36.42499923706055
1534870480.107175,13266,36.79999923706055
1534870612.279169,13299,35.375
1534870672.6206312,13314,36.349998474121094
1534870825.5548484,13350,36.07500076293945
1534870845.702445,13355,35.92499923706055
1534871037.061284,13403,36.474998474121094
1534871052.9364216,13407,36.599998474121094
1534871133.0656543,13427,35.79999923706055
1534871330.930402,13476,35.875
1534871444.0203972,13502,36.349998474121094
1534871456.06419,13505,36.17499923706055
1534871627.1637118,13547,36.75
1534871692.399008,13563,34.599998474121094
1534871833.5653853,13598,35.79999923706055
1534871894.1945558,13613,35.849998474121094
1534871926.4980104,13621,36.0
1534871950.859846,13627,36.349998474121094
1534872093.3846788,13660,36.349998474121094
1534872162.2264261,13677,36.20000076293945
1534872174.104383,13680,35.70000076293945
1534872187.249745,13683,36.5
1534872241.2678928,13696,36.724998474121094
1534872349.6923704,13723,37.07500076293945
1534872422.6480734,13741,35.650001525878906
1534872450.9870837,13748,36.400001525878906
1534872479.08907,13755,36.599998474121094
1534872568.283986,13777,35.275001525878906
1534872652.5928886,13798,36.32500076293945
1534872713.8422143,13811,36.67499923706055
1534872854.3184707,13846,36.25
1534872946.5217674,13869,35.42499923706055
1534872958.819585,13872,36.07500076293945
1534873011.3057642,13885,35.82500076293945
1534873027.4845803,13889,36.625
1534873052.0267088,13895,36.849998474121094
1534873224.4688368,13938,36.400001525878906
1534873228.4743104,13939,36.375
1534873314.5352628,13958,36.67499923706055
1534873326.7454183,13961,36.42499923706055
1534873359.328809,13969,36.099998474121094
1534873363.4199145,13970,36.5
1534873367.43703,13971,36.224998474121094
1534873391.6668868,13977,36.150001525878906
1534873472.2613952,13997,35.04999923706055
1534873480.3255987,13999,36.20000076293945
1534873552.825365,14017,36.650001525878906
1534873753.7419016,14067,35.07500076293945
1534873809.011391,14081,36.70000076293945
1534873832.8147037,14087,36.54999923706055
1534873978.7359076,14121,36.724998474121094
1534874143.4693475,14162,36.0
1534874256.8129382,14190,36.25
1534874365.670185,14217,36.57500076293945
1534874384.6575012,14222,36.625
1534874408.7442026,14228,36.92499923706055
1534874508.8920383,14251,36.25
1534874609.676972,14276,36.07500076293945
1534874657.4853497,14288,36.724998474121094
1534874661.540995,14289,35.57500076293945
1534874685.9927018,14295,36.5
1534874722.2254057,14304,36.5
1534874791.2292886,14321,36.349998474121094
1534874840.3971155,14333,35.275001525878906
1534874864.8010378,14339,36.57500076293945
1534874946.319884,14359,36.42499923706055
1534874962.0320158,14363,36.32500076293945
1534875058.9224713,14387,35.92499923706055
1534875066.8729372,14389,35.099998474121094
1534875102.6530607,14398,35.275001525878906
1534875312.094198,14448,35.29999923706055
1534875409.1666608,14472,35.900001525878906
1534875500.867332,14495,35.95000076293945
1534875641.4594245,14530,35.04999923706055
1534875645.4012878,14531,36.20000076293945
1534875751.5181844,14555,36.32500076293945
1534875759.5719872,14557,36.375
1534875763.5553374,14558,35.79999923706055
1534875885.5606189,14588,36.525001525878906
1534875985.8094604,14613,35.92499923706055
1534876005.6908147,14618,36.29999923706055
1534876066.0630898,14633,36.400001525878906
1534876090.211417,14639,36.54999923706055
1534876209.910815,14669,36.54999923706055
1534876214.0408697,14670,36.45000076293945
1534876246.4693954,14678,36.20000076293945
1534876262.8470428,14682,35.849998474121094
1534876287.539873,14688,36.0
1534876360.2968876,14704,35.724998474121094
1534876532.1137292,14747,34.57500076293945
1534876580.9196174,14759,36.150001525878906
1534876625.3210196,14770,36.04999923706055
1534876665.2125475,14780,35.92499923706055
1534876669.3887486,14781,35.650001525878906
1534876685.36716,14785,36.70000076293945
1534876701.315565,14789,36.025001525878906
1534876717.582164,14793,35.724998474121094
1534876786.5335617,14810,36.0
1534876810.5678835,14816,36.5
1534876826.3920443,14820,36.0
1534876834.5375128,14822,35.375
1534876935.976193,14847,35.67499923706055
1534877020.700557,14866,36.224998474121094
1534877049.0655172,14873,36.79999923706055
1534877053.1524584,14874,36.79999923706055
1534877118.620739,14890,35.775001525878906
1534877131.0419161,14893,35.92499923706055
1534877260.5325596,14925,36.17499923706055
1534877264.4778032,14926,35.900001525878906
1534877268.6165342,14927,36.099998474121094
1534877377.528812,14951,35.525001525878906
1534877440.279243,14965,36.150001525878906
1534877664.8792608,15016,35.599998474121094
1534877716.8899827,15028,36.275001525878906
1534877975.2423782,15091,36.04999923706055
1534878144.7099535,15133,36.70000076293945
1534878160.8444312,15137,36.275001525878906
1534878251.4069886,15157,36.099998474121094
1534878349.084383,15181,35.724998474121094
1534878357.275727,15183,36.07500076293945
1534878426.266612,15200,33.875
1534878576.6485167,15237,36.025001525878906
1534878625.6441896,15249,36.29999923706055
1534878699.2587676,15267,35.32500076293945
1534878719.3032076,15272,35.20000076293945
1534878727.3995,15274,36.20000076293945
1534878767.863142,15284,36.349998474121094
1534878849.4840546,15302,36.349998474121094
1534878913.5021963,15318,36.525001525878906
1534878941.976626,15325,36.150001525878906
1534879010.7535546,15342,35.724998474121094
1534879035.1590335,15348,36.45000076293945
1534879063.5481293,15355,35.57500076293945
1534879253.0691347,15402,36.650001525878906
1534879273.25543,15407,35.625
1534879336.9333751,15423,35.625
1534879361.515825,15429,36.04999923706055
1534879401.5006769,15439,36.349998474121094
1534879434.006697,15447,36.599998474121094
1534879482.119075,15457,35.775001525878906
1534879510.534134,15464,34.32500076293945
1534879550.6677403,15474,35.20000076293945
1534879554.7379532,15475,35.17499923706055
1534879558.8505366,15476,36.599998474121094
1534879610.8624792,15489,36.349998474121094
1534879688.3597338,15508,36.525001525878906
1534879768.6794298,15528,35.20000076293945
1534879812.7724924,15539,36.5
1534880002.607074,15586,35.875
1534880050.2421083,15598,35.57500076293945
1534880103.6286948,15609,36.875
1534880234.2857952,15641,36.150001525878906
1534880364.2684708,15673,36.525001525878906
1534880488.6591287,15704,35.650001525878906
1534880639.142837,15741,36.29999923706055
1534880746.1057403,15765,37.025001525878906
1534880782.589155,15774,36.599998474121094
1534880806.9012485,15780,35.900001525878906
1534880867.755969,15795,35.099998474121094
1534880936.356003,15812,36.04999923706055
1534880994.1262474,15826,36.599998474121094
1534881006.611374,15829,36.400001525878906
1534881083.269954,15848,35.974998474121094
1534881159.8303216,15867,36.17499923706055
1534881192.3374336,15875,36.724998474121094
1534881493.171011,15947,36.29999923706055
1534881627.2347236,15980,36.67499923706055
1534881659.41424,15988,36.5
1534881683.6365066,15994,35.650001525878906
1534881779.4670131,16018,34.875
1534881783.3239205,16019,35.17499923706055
1534881811.1224437,16026,36.67499923706055
1534881944.7416635,16057,36.20000076293945
1534881968.4028902,16063,34.875
1534882052.8448844,16084,36.150001525878906
1534882101.1743584,16096,36.650001525878906
1534882169.5934584,16113,36.70000076293945
1534882185.7385473,16117,35.0
1534882423.9290318,16176,36.150001525878906
1534882477.0993006,16189,35.57500076293945
1534882520.3655908,16199,36.67499923706055
1534882548.3511136,16203,36.25
1534882575.3125267,16209,34.95000076293945
1534882659.2394397,16228,36.474998474121094
1534882754.043754,16250,34.474998474121094
1534882807.798032,16263,35.5
1534883011.4634428,16311,35.650001525878906


==> imgs/EpRewMean_0.csv <==
Wall time,Step,Value
1534815936.248943,19,-0.32397496700286865
1534816029.294063,43,-0.8470522165298462
1534816040.85379,46,-0.7088702321052551
1534816083.7408655,57,-1.0396971702575684
1534816141.9945233,72,-1.365420937538147
1534816233.2272663,95,-1.3007004261016846
1534816526.7549999,156,-1.3392226696014404
1534816538.2787986,159,-1.3134373426437378
1534816572.31919,168,-1.3008815050125122
1534816824.6149554,230,-1.378610610961914
1534816844.9411914,235,-1.4299744367599487
1534816929.25281,256,-1.5264071226119995
1534816981.827063,268,-1.343531608581543
1534817006.6675098,274,-1.315613031387329
1534817201.6648257,309,-1.2362556457519531
1534817209.6756701,311,-1.2496811151504517
1534817241.177597,319,-1.273226261138916
1534817355.96554,348,-1.306834101676941
1534817436.2544339,368,-1.075533390045166
1534817650.027457,422,-1.1709158420562744
1534817654.075305,423,-1.1671873331069946
1534817731.3288865,443,-0.9821376800537109
1534817858.6254175,461,-1.2072594165802002
1534817913.8539307,475,-1.1848324537277222
1534818158.3423178,537,-1.205326795578003
1534818265.2506075,564,-1.1611181497573853
1534818328.7531095,580,-0.6720006465911865
1534818355.782193,587,-0.8281265497207642
1534818359.6370397,588,-0.8302299380302429
1534818536.297464,621,-0.8220583200454712
1534818591.811169,635,-0.8730037212371826
1534818623.2565053,643,-1.0447773933410645
1534818642.945947,648,-1.022550106048584
1534818651.084918,650,-1.0076465606689453
1534818698.398644,662,-1.071890950202942
1534818738.0739202,672,-1.0359975099563599
1534818908.653258,715,-1.1979256868362427
1534818939.2805078,723,-1.0980408191680908
1534818971.0749965,731,-1.0616594552993774
1534819116.3843684,757,-1.114991307258606
1534819151.5073318,766,-1.1300227642059326
1534819167.380992,770,-1.2355304956436157
1534819175.2920454,772,-1.2369022369384766
1534819231.1668205,786,-0.8948778510093689
1534819238.972317,788,-1.01430082321167
1534819266.6793337,795,-1.1720640659332275
1534819297.8179064,803,-1.0077273845672607
1534819321.16488,809,-1.0359833240509033
1534819431.2240448,837,-1.2594337463378906
1534819915.3909216,946,-1.0486352443695068
1534819982.918746,963,-1.3133606910705566
1534820018.9762943,972,-1.2480864524841309
1534820022.893512,973,-1.2386620044708252
1534820046.955193,979,-1.257480502128601
1534820070.7859144,985,-1.2390727996826172
1534820142.3909752,1003,-1.2821015119552612
1534820154.6621487,1006,-1.2947890758514404
1534820190.0599523,1015,-1.2619564533233643
1534820437.3805766,1064,-1.1743718385696411
1534820449.192897,1067,-1.2127939462661743
1534820472.9128652,1073,-1.2484697103500366
1534820496.193048,1079,-1.2412298917770386
1534820555.50474,1094,-1.1196094751358032
1534820579.5526648,1100,-1.1449306011199951
1534820598.3168087,1105,-1.228750228881836
1534820804.3850791,1157,-1.2435052394866943
1534820824.142713,1162,-1.1313104629516602
1534820828.1410766,1163,-1.1526086330413818
1534820897.7354937,1181,-1.025245189666748
1534820948.9976315,1194,-1.0637824535369873
1534821210.3936152,1245,-1.2747790813446045
1534821278.1930432,1262,-1.2302008867263794
1534821358.5632284,1282,-1.251813292503357
1534821497.841499,1317,-1.15646231174469
1534821509.4900017,1320,-1.1670888662338257
1534821563.7177072,1334,-1.1969126462936401
1534821579.6414135,1338,-1.2197151184082031
1534821826.713367,1386,-1.101041555404663
1534821854.5934427,1393,-1.1830170154571533
1534821941.9509275,1415,-1.2006494998931885
1534821990.2058442,1427,-1.18483567237854
1534822030.1880152,1437,-1.1815235614776611
1534822149.6453788,1467,-1.137826681137085
1534822192.77182,1478,-1.164185881614685
1534822224.7648902,1486,-1.1334378719329834
1534822248.0145807,1492,-1.1239551305770874
1534822431.70241,1524,-1.192091703414917
1534822547.6199937,1553,-1.1180270910263062
1534822611.1867633,1569,-1.0730888843536377
1534822674.493496,1585,-1.140000581741333
1534822689.299591,1589,-1.1797162294387817
1534822755.4801195,1606,-1.2528718709945679
1534822892.5648754,1641,-1.0795539617538452
1534823111.8871453,1683,-1.194053053855896
1534823146.5562952,1692,-1.2022513151168823
1534823169.3641138,1698,-1.1108100414276123
1534823189.0615497,1703,-1.1153138875961304
1534823216.8820112,1710,-1.1895074844360352
1534823252.9547231,1719,-1.2137125730514526
1534823308.5940719,1733,-1.14193594455719
1534823316.470004,1735,-1.1626735925674438
1534823328.4717984,1738,-1.1816375255584717
1534823363.5836365,1747,-1.1834150552749634
1534823499.2006836,1782,-1.1542803049087524
1534823647.690112,1806,-1.1304775476455688
1534823729.6086147,1827,-1.1705129146575928
1534823800.418759,1845,-1.122032880783081
1534823836.6187613,1854,-1.1481785774230957
1534823887.990568,1867,-1.1505564451217651
1534823899.9096603,1870,-1.1477288007736206
1534823931.8070579,1878,-1.0973637104034424
1534824089.6319032,1918,-1.1105448007583618
1534824156.4993172,1935,-1.0771695375442505
1534824195.4386628,1945,-1.0096484422683716
1534824207.208801,1948,-1.0254124402999878
1534824339.8148794,1968,-1.0794878005981445
1534824401.759792,1984,-1.0279420614242554
1534824472.347168,2002,-1.0076143741607666
1534824518.5682008,2014,-0.9329754710197449
1534824586.0670235,2031,-0.9432446360588074
1534824609.7962313,2037,-0.9567819237709045
1534824754.8463285,2074,-1.0090923309326172
1534824767.0705018,2077,-0.9770264029502869
1534824770.9291742,2078,-0.977639377117157
1534824802.8223722,2086,-0.9473052024841309
1534824818.1517766,2090,-0.959030270576477
1534824845.2807891,2097,-0.971025288105011
1534825109.951847,2150,-0.27654746174812317
1534825137.406472,2157,-0.2605631947517395
1534825173.5667505,2166,-0.30329403281211853
1534825261.717472,2188,-0.2529393434524536
1534825277.0211709,2192,-0.2548251152038574
1534825309.018803,2200,-0.26031240820884705
1534825341.0780907,2208,-0.2576581537723541
1534825356.9964852,2212,-0.25342440605163574
1534825436.830684,2232,-0.2562367618083954
1534825456.6642265,2237,-0.24735385179519653
1534825460.64061,2238,-0.299351304769516
1534825480.420222,2243,-0.25460851192474365
1534825539.7833545,2255,-0.2531466484069824
1534825551.8371944,2258,-0.2542831301689148
1534825572.107732,2263,-0.24480576813220978
1534825647.8838499,2282,-0.2542860805988312
1534825711.6519716,2298,-0.29970139265060425
1534825752.2150502,2308,-0.29502230882644653
1534825800.1949615,2320,-0.2925403118133545
1534825903.4209704,2346,-0.29315948486328125
1534825939.618486,2355,-0.24880842864513397
1534826079.05864,2390,-0.24584893882274628
1534826083.0115726,2391,-0.23847179114818573
1534826091.266214,2393,-0.23254236578941345
1534826277.4783137,2437,-0.2360362708568573
1534826309.5879083,2445,-0.2391577959060669
1534826345.1905053,2454,-0.23514583706855774
1534826353.1098244,2456,-0.23372472822666168
1534826373.4191916,2461,-0.22803378105163574
1534826474.2842002,2486,-0.23614105582237244
1534826478.295206,2487,-0.23443648219108582
1534826517.861937,2497,-0.23846778273582458
1534826525.8401906,2499,-0.23778025805950165
1534826545.555014,2504,-0.23312610387802124
1534826601.3349051,2518,-0.23783347010612488
1534826625.1424527,2524,-0.23718363046646118
1534826661.2447798,2533,-0.2858228087425232
1534826720.5076897,2548,-0.22966554760932922
1534826754.0156727,2554,-0.23806621134281158
1534826966.010493,2607,-0.23020151257514954
1534827033.7133381,2624,-0.22717420756816864
1534827282.0987093,2686,-0.21543434262275696
1534827302.2494392,2691,-0.21655797958374023
1534827363.4030192,2704,-0.22003674507141113
1534827512.5911279,2741,-0.213706836104393
1534827569.6304848,2755,-0.219308540225029
1534827711.2824814,2790,-0.21437959372997284
1534828052.1808705,2873,-0.21757420897483826
1534828124.7867181,2891,-0.21710248291492462
1534828148.616805,2897,-0.21632789075374603
1534828244.1821327,2921,-0.21279782056808472
1534828433.7359986,2968,-0.2634253203868866
1534828465.4483747,2976,-0.21565526723861694
1534828619.6965208,3012,-0.21832270920276642
1534828684.475866,3028,-0.3136841654777527
1534828696.5305355,3031,-0.2631557583808899
1534828728.8823214,3039,-0.21544967591762543
1534828740.7008505,3042,-0.2690662741661072
1534828853.0743518,3070,-0.2635672986507416
1534828971.8952343,3100,-0.2103908360004425
1534829209.8519628,3156,-0.314358115196228
1534829233.9360528,3162,-0.2618938386440277
1534829297.762401,3178,-0.41833826899528503
1534829370.1628633,3196,-0.21511614322662354
1534829374.1528184,3197,-0.2688572406768799
1534829510.0460033,3231,-0.30798107385635376
1534829550.9156148,3241,-0.31403592228889465
1534829562.7361455,3244,-0.3169051706790924
1534829566.584683,3245,-0.31911444664001465
1534829574.6904178,3247,-0.3645983636379242
1534829578.7689133,3248,-0.4088972508907318
1534829678.713508,3273,-0.21778516471385956
1534829823.1715283,3306,-0.21492040157318115
1534829984.8580205,3346,-0.2076464593410492
1534830107.768947,3377,-0.21351532638072968
1534830216.7253594,3404,-0.3109016716480255
1534830236.6648164,3409,-0.2043885886669159
1534830326.0475593,3431,-0.21478457748889923
1534830411.2472699,3450,-0.2658052146434784
1534830470.821822,3465,-0.3633331060409546
1534830534.7160566,3481,-0.3080601096153259
1534830651.702909,3510,-0.2696894407272339
1534830663.9209607,3513,-0.3110031187534332
1534830763.9169269,3538,-0.26761412620544434
1534830936.4195478,3581,-0.2557359039783478
1534831027.1020117,3601,-0.2675853371620178
1534831099.5927575,3619,-0.26263049244880676
1534831107.5556781,3621,-0.25679758191108704
1534831115.6081097,3623,-0.2623397707939148
1534831139.3758166,3629,-0.2140544354915619
1534831251.5935977,3657,-0.21080301702022552
1534831306.7672014,3671,-0.21453124284744263
1534831530.5477178,3727,-0.26336684823036194
1534831546.5214233,3731,-0.21221923828125
1534831590.7686791,3742,-0.2633001208305359
1534831724.3496137,3773,-0.2555651068687439
1534831756.3744822,3781,-0.20740801095962524
1534831807.3365068,3794,-0.20810745656490326
1534831827.1447787,3799,-0.35183706879615784
1534831891.4724681,3815,-0.26022276282310486
1534831911.5891385,3820,-0.2101629376411438
1534831919.822628,3822,-0.3122577369213104
1534831959.7477517,3832,-0.26197224855422974
1534832091.9124906,3865,-0.2636290490627289
1534832140.3378391,3877,-0.21449875831604004
1534832358.3390324,3929,-0.20739144086837769
1534832403.1157975,3940,-0.26019036769866943
1534832471.8255296,3957,-0.25772154331207275
1534832583.8114958,3985,-0.2606309950351715
1534832736.316848,4023,-0.20996412634849548
1534832780.090165,4034,-0.20633870363235474
1534832792.1998034,4037,-0.24831263720989227
1534833031.465476,4094,-0.20417429506778717
1534833050.6352441,4099,-0.21033607423305511
1534833094.94204,4110,-0.20929697155952454
1534833386.9465866,4183,-0.20834662020206451
1534833431.0804195,4194,-0.20091994106769562
1534833435.0336301,4195,-0.20306435227394104
1534833442.9809487,4197,-0.2073385864496231
1534833472.1703944,4202,-0.21098850667476654
1534833476.3129268,4203,-0.2049379050731659
1534833577.2152848,4228,-0.20280909538269043
1534833597.1153214,4233,-0.24344421923160553
1534833609.726242,4236,-0.25705960392951965
1534833641.5326502,4244,-0.2550540864467621
1534833721.7022352,4264,-0.20884694159030914
1534833733.6259227,4267,-0.2090741991996765
1534833737.7028453,4268,-0.20786607265472412
1534833798.1656725,4283,-0.24980057775974274
1534833885.9775445,4305,-0.2493216097354889
1534833938.1268694,4318,-0.20071758329868317
1534833945.6049812,4320,-0.2996210753917694
1534834156.7776372,4370,-0.2070685476064682
1534834253.6615105,4394,-0.21011050045490265
1534834282.3902826,4401,-0.20341016352176666
1534834306.9406662,4407,-0.29539501667022705
1534834402.540884,4431,-0.20559272170066833
1534834414.581135,4434,-0.20014335215091705
1534834650.7771254,4493,-0.20060859620571136
1534834729.3264077,4510,-0.20789369940757751
1534834813.5986776,4531,-0.20545119047164917
1534834825.4860082,4534,-0.2017858773469925
1534835006.1964662,4579,-0.201048344373703
1534835018.1781452,4582,-0.25166359543800354
1534835082.7742472,4598,-0.2033701092004776
1534835206.7559464,4629,-0.20661874115467072
1534835328.279526,4657,-0.29626861214637756
1534835360.5049777,4665,-0.202912837266922
1534835376.4911232,4669,-0.20030266046524048
1534835408.9253044,4677,-0.2038615643978119
1534835453.0746527,4688,-0.20867158472537994
1534835557.8788497,4714,-0.34788182377815247
1534835578.0312946,4719,-0.20123900473117828
1534835641.325672,4735,-0.19932527840137482
1534835704.4877574,4751,-0.2025957703590393
1534835736.9727678,4759,-0.23380644619464874
1534835773.0605676,4768,-0.25016850233078003
1534835809.4711862,4777,-0.2024441957473755
1534835853.905952,4788,-0.19899922609329224
1534835857.8612535,4789,-0.19290758669376373
1534835916.4083066,4801,-0.24186605215072632
1534835924.5300753,4803,-0.1999499648809433
1534836077.9950383,4841,-0.2018958032131195
1534836125.7127652,4853,-0.23626044392585754
1534836201.6975076,4872,-0.25372374057769775
1534836293.8911903,4895,-0.20030784606933594
1534836374.5564022,4915,-0.2429373860359192
1534836577.7060995,4963,-0.1875668317079544
1534836614.2685049,4972,-0.20136727392673492
1534836626.3460932,4975,-0.19677184522151947
1534836852.3198411,5031,-0.1926852911710739
1534836932.6735697,5051,-0.24979376792907715
1534836940.816267,5053,-0.24379581212997437
1534836944.9179492,5054,-0.29025453329086304
1534837166.5602472,5107,-0.20725740492343903
1534837247.2297645,5127,-0.19968043267726898
1534837280.1307912,5135,-0.20177631080150604
1534837403.6094055,5166,-0.25003454089164734
1534837472.2852674,5183,-0.1988706886768341
1534837544.857111,5201,-0.19460347294807434
1534837577.4993129,5209,-0.20162257552146912
1534837702.300584,5240,-0.20270545780658722
1534837913.0463545,5290,-0.19941416382789612
1534838029.4106376,5319,-0.2014024257659912
1534838073.5603888,5330,-0.24884623289108276
1534838137.277076,5346,-0.25023630261421204
1534838193.6459136,5360,-0.19615301489830017
1534838278.5895,5381,-0.2479032725095749
1534838448.2018735,5421,-0.20598110556602478
1534838536.157479,5443,-0.20161888003349304
1534838556.363568,5448,-0.20711684226989746
1534838705.4223382,5485,-0.2042153924703598
1534838748.944907,5496,-0.2118389755487442
1534838829.0889015,5516,-0.20438340306282043
1534838837.1698606,5518,-0.3008589744567871
1534838977.5175254,5550,-0.2937423586845398
1534839074.7991185,5574,-0.21001029014587402
1534839122.4332323,5586,-0.25191158056259155
1534839130.4029417,5588,-0.25404924154281616
1534839154.5436525,5594,-0.25462597608566284
1534839302.9773233,5631,-0.2619225084781647
1534839414.206966,5659,-0.2984914779663086
1534839421.13786,5661,-0.25605469942092896
1534839437.0507467,5665,-0.21017222106456757
1534839497.6870308,5680,-0.2075185328722
1534839672.4672215,5721,-0.19783157110214233
1534839684.6578116,5724,-0.19287759065628052
1534839896.6791534,5777,-0.19784317910671234
1534839908.7042065,5780,-0.2057388871908188
1534839948.6095195,5790,-0.252456933259964
1534840020.7481792,5808,-0.25031784176826477
1534840024.6320815,5809,-0.2052927017211914
1534840092.1911445,5826,-0.2952416241168976
1534840103.9640129,5829,-0.20574195683002472
1534840249.7133884,5863,-0.19735275208950043
1534840257.7845714,5865,-0.28430330753326416
1534840286.0823195,5872,-0.23065926134586334
1534840427.136568,5908,-0.24921201169490814
1534840510.1510904,5929,-0.2974601984024048
1534840604.9611,5953,-0.24564997851848602
1534840625.4764245,5958,-0.20426303148269653
1534840649.7962253,5964,-0.2032383382320404
1534840758.6904895,5991,-0.1984349489212036
1534840849.2345157,6011,-0.19669996201992035
1534840869.3836274,6016,-0.20886600017547607
1534840927.9957628,6031,-0.20727992057800293
1534840948.0031419,6036,-0.2501203119754791
1534841120.313338,6079,-0.2853454649448395
1534841220.906853,6104,-0.20426860451698303
1534841228.9164066,6106,-0.2532235085964203
1534841293.3077707,6122,-0.24395695328712463
1534841301.3312778,6124,-0.18899473547935486
1534841325.5586164,6130,-0.20176957547664642
1534841333.521704,6132,-0.24672925472259521
1534841415.0836082,6150,-0.20514851808547974
1534841507.5185935,6173,-0.24492324888706207
1534841543.579139,6182,-0.19691602885723114
1534841619.6856718,6201,-0.20048266649246216
1534841664.2222726,6212,-0.19455775618553162
1534841672.342039,6214,-0.19840866327285767
1534841696.4581304,6220,-0.1984241008758545
1534841748.4557335,6233,-0.19243349134922028
1534841821.738272,6251,-0.2322702258825302
1534841979.9876273,6290,-0.2011709362268448
1534842082.2022972,6313,-0.20564264059066772
1534842102.3083265,6318,-0.18835744261741638
1534842199.348683,6342,-0.1879420429468155
1534842243.4214807,6353,-0.19188444316387177
1534842287.5417538,6364,-0.2457156777381897
1534842315.2015967,6371,-0.1922115683555603
1534842338.9755943,6377,-0.1792723685503006
1534842435.4927328,6401,-0.23789022862911224
1534842682.3562438,6460,-0.19116653501987457
1534842825.6689236,6496,-0.20080852508544922
1534842829.7200344,6497,-0.1956206113100052
1534842845.914809,6501,-0.1940757930278778
1534842925.803983,6521,-0.19179247319698334
1534842930.0014405,6522,-0.23730850219726562
1534842933.92793,6523,-0.2815411686897278
1534842965.276213,6531,-0.18532659113407135
1534843143.101339,6575,-0.1938028186559677
1534843171.3622296,6582,-0.24460066854953766
1534843183.297426,6585,-0.23506499826908112
1534843269.5562458,6604,-0.23631234467029572
1534843485.3660831,6658,-0.19542516767978668
1534843521.940361,6667,-0.22678320109844208
1534843530.2166607,6669,-0.19812548160552979
1534843546.321294,6673,-0.1971145123243332
1534843570.5474265,6679,-0.19782258570194244
1534843582.7121034,6682,-0.19253911077976227
1534843610.3062277,6689,-0.18743616342544556
1534843641.9598026,6697,-0.18859826028347015
1534843653.7590468,6700,-0.2040906697511673
1534843702.3270164,6712,-0.24137796461582184
1534843810.8198018,6739,-0.2795170545578003
1534843826.7867465,6743,-0.19172853231430054
1534843880.0028636,6754,-0.24316242337226868
1534843924.8030667,6765,-0.2021702080965042
1534844198.2469804,6833,-0.2306639701128006
1534844254.428168,6847,-0.23168936371803284
1534844286.31542,6855,-0.19429320096969604
1534844342.5453866,6869,-0.18073329329490662
1534844346.574947,6870,-0.17414607107639313
1534844451.7552085,6896,-0.23699010908603668
1534844516.604499,6910,-0.1864289939403534
1534844617.5100517,6935,-0.18462741374969482
1534844735.0035684,6964,-0.19501996040344238
1534844746.9588318,6967,-0.22965115308761597
1534844852.0205257,6993,-0.19837146997451782
1534844924.2654617,7011,-0.19053412973880768
1534844940.5513473,7015,-0.18442784249782562
1534845040.0231533,7040,-0.2005760222673416
1534845259.7242284,7092,-0.19105264544487
1534845320.080326,7107,-0.19308216869831085
1534845352.4789188,7115,-0.28466692566871643
1534845356.553341,7116,-0.24159064888954163
1534845445.4159286,7138,-0.2013102024793625
1534845516.9731266,7156,-0.19568851590156555
1534845677.4486952,7196,-0.20025227963924408
1534845771.8318691,7217,-0.18434198200702667
1534845895.9131672,7248,-0.1863718181848526
1534846107.4930465,7301,-0.23926517367362976
1534846151.5159402,7312,-0.19039592146873474
1534846223.8823438,7330,-0.1959899514913559
1534846263.821607,7340,-0.1844007819890976
1534846267.8365257,7341,-0.18417493999004364
1534846351.8861833,7360,-0.2015114426612854
1534846443.4711034,7383,-0.23404011130332947
1534846519.5718327,7402,-0.24148884415626526
1534846640.502181,7432,-0.20144015550613403
1534846676.8377416,7441,-0.1885504275560379
1534846688.6485991,7444,-0.18928790092468262
1534846716.8362727,7451,-0.1886477768421173
1534846756.7158215,7461,-0.19817985594272614
1534846768.8554053,7464,-0.23813270032405853
1534846789.1376848,7469,-0.19876140356063843
1534846829.8018541,7479,-0.2450314611196518
1534846935.6589527,7503,-0.1952790915966034
1534846972.3204024,7512,-0.1958407312631607
1534847047.852958,7531,-0.19792363047599792
1534847116.3594525,7548,-0.2240130752325058
1534847367.0920389,7610,-0.24777339398860931
1534847506.8867226,7645,-0.20195995271205902
1534847584.6040792,7662,-0.1947598159313202
1534847625.0985014,7672,-0.20185501873493195
1534847645.171069,7677,-0.28184938430786133
1534847689.737491,7688,-0.20341657102108002
1534847714.0061073,7694,-0.18957377970218658
1534847742.4675236,7701,-0.19592760503292084
1534847814.9740467,7719,-0.24227416515350342
1534847835.0551572,7724,-0.20419123768806458
1534847855.4081306,7729,-0.24672932922840118
1534847926.7244236,7747,-0.2441387176513672
1534847970.8933113,7758,-0.19916695356369019
1534847982.6616762,7761,-0.19124725461006165
1534848062.868622,7781,-0.24049706757068634
1534848095.2461643,7789,-0.20254604518413544
1534848134.7575366,7799,-0.1947496384382248
1534848285.2549317,7834,-0.19078829884529114
1534848305.3822937,7839,-0.24305641651153564
1534848551.210975,7900,-0.19312818348407745
1534848555.3382452,7901,-0.20036713778972626
1534848685.1266024,7933,-0.19529011845588684
1534848865.4656734,7976,-0.2007666528224945
1534848897.9208355,7984,-0.19401352107524872
1534848930.5983324,7992,-0.19399799406528473
1534848934.659886,7993,-0.1923600435256958
1534849071.8931215,8027,-0.2030750811100006
1534849115.9529495,8038,-0.19671358168125153
1534849162.7518792,8050,-0.19270077347755432
1534849231.3638725,8067,-0.24556080996990204
1534849482.643669,8127,-0.19732816517353058
1534849578.4078703,8151,-0.1873890608549118
1534849698.7432582,8181,-0.24759812653064728
1534849713.8023422,8185,-0.24210867285728455
1534849770.315031,8199,-0.1986096352338791
1534849838.797511,8216,-0.24562609195709229
1534849863.1706476,8222,-0.20167188346385956
1534850040.704852,8264,-0.19026534259319305
1534850105.4949274,8280,-0.1993761956691742
1534850149.4362993,8291,-0.19577208161354065
1534850185.8031754,8300,-0.2369232028722763
1534850218.4395401,8308,-0.1966942399740219
1534850299.599411,8328,-0.18853966891765594
1534850307.6989467,8330,-0.19895638525485992
1534850319.6604135,8333,-0.1989230215549469
1534850327.6100824,8335,-0.19505161046981812
1534850351.7406723,8341,-0.23540860414505005
1534850432.3898785,8361,-0.19489355385303497
1534850444.2017586,8364,-0.19296392798423767
1534850463.8643079,8369,-0.19703051447868347
1534850500.8113725,8378,-0.19746354222297668
1534850790.7687316,8448,-0.19998757541179657
1534850871.5991447,8468,-0.20169635117053986
1534850875.5728326,8469,-0.20059284567832947
1534850883.7530348,8471,-0.20496824383735657
1534850939.7098968,8485,-0.19449904561042786
1534850955.5503292,8489,-0.2418019026517868
1534850992.37878,8498,-0.1996762603521347
1534850996.6543796,8499,-0.20218832790851593
1534851017.5582662,8504,-0.1956290304660797
1534851037.2601418,8509,-0.20205345749855042
1534851097.4896798,8524,-0.24572737514972687
1534851231.9918082,8555,-0.20364627242088318
1534851280.4859788,8567,-0.19619086384773254
1534851308.543822,8574,-0.1935504525899887
1534851328.614374,8579,-0.19662123918533325
1534851382.2365108,8593,-0.19884571433067322
1534851418.3722239,8602,-0.19787879288196564
1534851522.566639,8628,-0.2461714893579483
1534851550.8070772,8635,-0.1985042244195938
1534851554.7507632,8636,-0.20346970856189728
1534851591.1308303,8645,-0.19753491878509521
1534851745.1803916,8683,-0.24354049563407898
1534851778.0531197,8691,-0.19806912541389465
1534851782.164818,8692,-0.2028999626636505
1534851798.4816813,8696,-0.1978924572467804
1534851935.5780091,8728,-0.20051707327365875
1534852125.426716,8775,-0.19939279556274414
1534852141.5191846,8779,-0.19860799610614777
1534852233.8680694,8802,-0.2507965564727783
1534852306.3975515,8820,-0.19862419366836548
1534852318.7239475,8823,-0.19310368597507477
1534852402.7496371,8844,-0.19650831818580627
1534852455.8349462,8855,-0.19932954013347626
1534852551.4760306,8879,-0.2465144544839859
1534852579.863145,8886,-0.20104634761810303
1534852647.6884737,8903,-0.2450508177280426
1534852655.6259599,8905,-0.19455862045288086
1534852667.7987642,8908,-0.196590855717659
1534852752.2407458,8929,-0.18750083446502686
1534852760.403111,8931,-0.19792382419109344
1534852780.7239025,8936,-0.19427673518657684
1534852825.482938,8947,-0.244219571352005
1534852873.8844876,8959,-0.1954697221517563
1534852942.2757876,8976,-0.2001885622739792
1534853013.986833,8994,-0.19479729235172272
1534853047.9362586,9000,-0.24731600284576416
1534853088.2092416,9010,-0.19707678258419037
1534853159.9671085,9028,-0.201083242893219
1534853164.005539,9029,-0.2008451521396637
1534853272.3764484,9056,-0.23950053751468658
1534853304.5464041,9064,-0.20223833620548248
1534853344.7045634,9074,-0.19015349447727203
1534853389.112915,9085,-0.24180415272712708
1534853474.071089,9106,-0.19722135365009308
1534853545.03514,9124,-0.2872084677219391
1534853683.9187944,9156,-0.2005346566438675
1534853712.9630823,9163,-0.24776840209960938
1534853921.8981895,9215,-0.19957396388053894
1534853930.0246513,9217,-0.20235173404216766
1534853970.3320665,9227,-0.2887148857116699
1534853998.5906284,9234,-0.24620918929576874
1534854107.47411,9261,-0.19742120802402496
1534854191.5470273,9282,-0.19577756524085999
1534854231.7044096,9292,-0.19008652865886688
1534854305.3340173,9308,-0.1926998347043991
1534854313.3565788,9310,-0.19731806218624115
1534854341.9636154,9317,-0.19409321248531342
1534854471.24663,9349,-0.19984295964241028
1534854536.3941398,9365,-0.19981524348258972
1534854556.7400029,9370,-0.19932115077972412
1534854730.2331545,9413,-0.19345195591449738
1534854742.117299,9416,-0.19570456445217133
1534854822.8279073,9436,-0.19508668780326843
1534854847.11839,9442,-0.1979701966047287
1534854850.5974414,9443,-0.19275863468647003
1534854962.9719126,9469,-0.19567784667015076
1534854991.2149282,9476,-0.19314615428447723
1534855246.1435196,9539,-0.19714516401290894
1534855282.689259,9548,-0.19491718709468842
1534855311.273948,9555,-0.1931549310684204
1534855350.967599,9565,-0.1983753889799118
1534855362.742547,9568,-0.19532743096351624
1534855451.5460424,9590,-0.19314487278461456
1534855504.9454975,9601,-0.18663418292999268
1534855549.5907438,9612,-0.19747520983219147
1534855597.8405159,9624,-0.2012040764093399
1534855601.8173904,9625,-0.1980847716331482
1534855613.9911327,9628,-0.1883915215730667
1534855710.386517,9652,-0.189364954829216
1534855733.7481163,9658,-0.19426360726356506
1534855826.4327946,9681,-0.19734792411327362
1534855867.5155916,9691,-0.19937379658222198
1534855899.7433093,9699,-0.2413022369146347
1534856152.7927217,9760,-0.19102516770362854
1534856189.3370578,9769,-0.19578635692596436
1534856225.4966755,9778,-0.19000644981861115
1534856366.2911506,9813,-0.19288332760334015
1534856479.794362,9841,-0.1988408863544464
1534856492.1025877,9844,-0.1947888880968094
1534856652.3849657,9884,-0.19202172756195068
1534856758.9614139,9908,-0.18965531885623932
1534857022.292988,9973,-0.1948346644639969
1534857191.517849,10015,-0.19298897683620453
1534857346.130996,10051,-0.19308556616306305
1534857366.9189858,10056,-0.19236083328723907
1534857371.009979,10057,-0.19462670385837555
1534857379.1352994,10059,-0.2289663851261139
1534857435.7232347,10073,-0.1878170371055603
1534857484.4436307,10085,-0.18483713269233704
1534857576.4483688,10108,-0.19169314205646515
1534857600.2225127,10114,-0.1937784105539322
1534857660.9845595,10129,-0.19526901841163635
1534857685.4179883,10135,-0.19279028475284576
1534857725.762864,10145,-0.19695231318473816
1534857822.6204748,10169,-0.1963915228843689
1534857890.612419,10186,-0.18133120238780975
1534857987.5532598,10208,-0.19095756113529205
1534858111.836688,10239,-0.19105471670627594
1534858139.4668067,10246,-0.1906900852918625
1534858182.9899738,10257,-0.19437582790851593
1534858264.0828846,10277,-0.18585483729839325
1534858292.4121144,10284,-0.19033664464950562
1534858312.5811007,10289,-0.19085684418678284
1534858481.7499611,10331,-0.1938420832157135
1534858635.5679288,10367,-0.1926089972257614
1534858748.0504377,10395,-0.18473820388317108
1534858755.9448905,10397,-0.1921176016330719
1534858759.915928,10398,-0.19139963388442993
1534858767.9517503,10400,-0.19615522027015686
1534858828.4969819,10415,-0.18807272613048553
1534858852.835433,10421,-0.18377910554409027
1534858872.3238492,10426,-0.19510693848133087
1534858989.0396254,10455,-0.18838584423065186
1534859044.5877645,10469,-0.18643593788146973
1534859088.9082177,10480,-0.1985093206167221
1534859129.5167563,10490,-0.19068793952465057
1534859145.941697,10494,-0.19133585691452026
1534859149.8087242,10495,-0.18747678399085999
1534859268.3897574,10523,-0.20201922953128815
1534859304.0448189,10532,-0.19091831147670746
1534859396.6190677,10555,-0.18497905135154724
1534859400.5866961,10556,-0.18553698062896729
1534859449.4513333,10568,-0.19156473875045776
1534859575.1966243,10599,-0.19275306165218353
1534859611.9759598,10608,-0.23309873044490814
1534859679.8143551,10625,-0.1862984001636505
1534859700.2557983,10630,-0.1884724199771881
1534859736.3816085,10639,-0.1858847588300705
1534859769.0666494,10647,-0.17847609519958496
1534859810.3254733,10655,-0.18513764441013336
1534859879.1765149,10672,-0.19694212079048157
1534860001.3201954,10702,-0.1876894235610962
1534860042.2323534,10712,-0.18994572758674622
1534860191.9116688,10749,-0.19261614978313446
1534860228.0890524,10758,-0.1924523562192917
1534860232.1093736,10759,-0.18799686431884766
1534860255.5966945,10765,-0.23236262798309326
1534860320.057886,10781,-0.1811884045600891
1534860347.9918268,10788,-0.1887369304895401
1534860469.338268,10816,-0.19399283826351166
1534860473.2496338,10817,-0.18871276080608368
1534860509.596568,10826,-0.19331464171409607
1534860529.106217,10831,-0.19560082256793976
1534860572.3243477,10842,-0.1946323961019516
1534860608.0554838,10851,-0.1944703608751297
1534860664.6089597,10865,-0.1907782107591629
1534860817.6863518,10903,-0.18628942966461182
1534860829.987043,10906,-0.1904393583536148
1534860866.8006299,10915,-0.19143256545066833
1534860967.6312213,10940,-0.19124145805835724
1534860983.983945,10944,-0.18051737546920776
1534861029.248641,10953,-0.19087575376033783
1534861085.317172,10967,-0.19365768134593964
1534861109.5173671,10973,-0.18973954021930695
1534861117.348555,10975,-0.19059927761554718
1534861252.9918985,11009,-0.19375750422477722
1534861277.080354,11015,-0.1929394155740738
1534861301.081123,11021,-0.1889468878507614
1534861309.222121,11023,-0.18657036125659943
1534861353.160662,11034,-0.194046288728714
1534861373.2777138,11039,-0.19438603520393372
1534861429.9960403,11053,-0.19305536150932312
1534861466.321832,11062,-0.1887631118297577
1534861530.8176994,11078,-0.18826289474964142
1534861640.1914456,11103,-0.18920710682868958
1534861716.810886,11122,-0.18835927546024323
1534861752.7773447,11131,-0.18384696543216705
1534861825.9180727,11149,-0.19166815280914307
1534861935.7748377,11176,-0.18767380714416504
1534862027.4414701,11199,-0.1936814785003662
1534862035.4637918,11201,-0.19583816826343536
1534862039.369187,11202,-0.19546927511692047
1534862255.01869,11253,-0.195719912648201
1534862286.185054,11261,-0.18697206676006317
1534862297.9368103,11264,-0.1960950344800949
1534862334.43422,11273,-0.18533693253993988
1534862488.769928,11311,-0.19465939700603485
1534862613.8880634,11342,-0.1937299370765686
1534862694.430954,11362,-0.1872461885213852
1534862771.0687993,11381,-0.19305288791656494
1534862904.987178,11412,-0.18290375173091888
1534862937.639572,11420,-0.18922993540763855
1534862945.6782732,11422,-0.19348262250423431
1534863082.4056203,11456,-0.18221190571784973
1534863150.9638326,11473,-0.18424652516841888
1534863206.8530333,11487,-0.18377792835235596
1534863231.230001,11493,-0.18944022059440613
1534863343.4701068,11521,-0.18968498706817627
1534863355.5488806,11524,-0.19602470099925995
1534863359.5288815,11525,-0.1889447271823883
1534863383.3668582,11531,-0.19028332829475403
1534863391.511641,11533,-0.1912294179201126
1534863468.595172,11550,-0.24056696891784668
1534863500.4531066,11558,-0.18960988521575928
1534863535.9288154,11567,-0.19238409399986267
1534863596.2285595,11582,-0.18843752145767212
1534863660.8166904,11598,-0.18852192163467407
1534863818.7970123,11637,-0.17994005978107452
1534863867.2018979,11649,-0.19432373344898224
1534863875.132695,11651,-0.19573311507701874
1534863915.5235019,11661,-0.17882122099399567
1534863959.5747626,11672,-0.19407671689987183
1534863988.3681276,11679,-0.19592779874801636
1534864015.5056233,11686,-0.18720793724060059
1534864023.6039343,11688,-0.19357816874980927
1534864101.2746391,11705,-0.2415512055158615
1534864177.65838,11724,-0.19313950836658478
1534864321.4309013,11760,-0.193020761013031
1534864431.1294734,11787,-0.19265666604042053
1534864454.9529705,11793,-0.17949572205543518
1534864491.1049247,11802,-0.19652128219604492
1534864611.5594847,11832,-0.1906028687953949
1534864714.099762,11855,-0.1799294799566269
1534864718.2019455,11856,-0.1893642693758011
1534864791.3831556,11874,-0.2419786900281906
1534864903.7386308,11902,-0.19390210509300232
1534864923.7771146,11907,-0.19230128824710846
1534865031.2018845,11934,-0.2355584353208542
1534865063.7430017,11942,-0.18824976682662964
1534865083.99314,11947,-0.24125820398330688
1534865091.8511906,11949,-0.2346561849117279
1534865096.0713556,11950,-0.193765789270401
1534865175.9891477,11970,-0.2377338856458664
1534865195.914529,11975,-0.1891091763973236
1534865252.628431,11989,-0.19284960627555847
1534865293.0032845,11999,-0.2282261699438095
1534865321.532834,12004,-0.19342896342277527
1534865350.1294458,12011,-0.18886856734752655
1534865426.135973,12030,-0.18714271485805511
1534865474.9439762,12042,-0.19328683614730835
1534865616.9093363,12077,-0.19170744717121124
1534865653.495989,12086,-0.19005660712718964
1534865846.8421645,12134,-0.19145621359348297
1534865866.7301686,12139,-0.17679543793201447
1534865935.6187568,12154,-0.18986420333385468
1534865980.0491009,12165,-0.17595119774341583
1534865996.2854795,12169,-0.18175248801708221
1534866060.6616306,12185,-0.19265460968017578
1534866112.936805,12198,-0.19275560975074768
1534866192.044314,12218,-0.19079464673995972
1534866228.5631251,12227,-0.1823607087135315
1534866260.4767191,12235,-0.1880052536725998
1534866405.7753227,12271,-0.19154413044452667
1534866486.6896384,12291,-0.23642638325691223
1534866498.8002913,12294,-0.1841743141412735
1534866572.5049868,12310,-0.19621244072914124
1534866636.9575205,12326,-0.19114507734775543
1534866923.3442674,12397,-0.19013731181621552
1534866959.9218452,12406,-0.18693210184574127
1534866963.8737009,12407,-0.1899416446685791
1534867085.0172274,12437,-0.18694579601287842
1534867170.2436514,12456,-0.19124606251716614
1534867182.1706698,12459,-0.19095858931541443
1534867270.4280355,12481,-0.18942822515964508
1534867530.308153,12546,-0.19513240456581116
1534867554.6617484,12552,-0.19482752680778503
1534867562.6011958,12554,-0.191859170794487
1534867647.2809803,12575,-0.19624899327754974
1534867735.0062656,12597,-0.18594342470169067
1534867861.1849918,12626,-0.18699835240840912
1534868045.6865113,12672,-0.19064970314502716
1534868159.085293,12700,-0.23348714411258698
1534868406.248356,12759,-0.19106049835681915
1534868470.569378,12775,-0.18982839584350586
1534868595.889908,12806,-0.18626336753368378
1534868628.1556869,12814,-0.19129401445388794
1534868712.8321443,12835,-0.23131830990314484
1534868813.059789,12860,-0.18761304020881653
1534868833.5260773,12865,-0.19233150780200958
1534868885.8539457,12878,-0.194464311003685
1534868938.1948426,12891,-0.18276697397232056
1534868962.0524251,12897,-0.1878318339586258
1534869141.3078408,12939,-0.18708744645118713
1534869145.4091284,12940,-0.18744902312755585
1534869165.1190217,12945,-0.19176292419433594
1534869225.2371569,12960,-0.1903672218322754
1534869460.3780267,13018,-0.19528159499168396
1534869528.7565515,13035,-0.1868211030960083
1534869646.3966286,13062,-0.19554458558559418
1534869650.3868477,13063,-0.1939752995967865
1534869682.9371345,13071,-0.19300337135791779
1534869731.9903579,13083,-0.19542880356311798
1534869780.8265467,13095,-0.2849659323692322
1534869841.2715938,13110,-0.1953476220369339
1534869858.2282546,13114,-0.1937173455953598
1534869926.2890155,13131,-0.18583261966705322
1534869999.2955894,13149,-0.2352563738822937
1534870071.3620353,13167,-0.1913844794034958
1534870132.6736228,13182,-0.1879468411207199
1534870173.4358468,13192,-0.19690725207328796
1534870185.7008255,13195,-0.24316608905792236
1534870244.3941927,13207,-0.19077914953231812
1534870248.3651445,13208,-0.19125284254550934
1534870264.429354,13212,-0.23386606574058533
1534870376.3400643,13240,-0.19120542705059052
1534870480.107175,13266,-0.19768287241458893
1534870612.279169,13299,-0.24152079224586487
1534870672.6206312,13314,-0.19437602162361145
1534870825.5548484,13350,-0.19379165768623352
1534870845.702445,13355,-0.22925221920013428
1534871037.061284,13403,-0.19341951608657837
1534871052.9364216,13407,-0.18977303802967072
1534871133.0656543,13427,-0.2374831587076187
1534871330.930402,13476,-0.18822243809700012
1534871444.0203972,13502,-0.19222846627235413
1534871456.06419,13505,-0.19135837256908417
1534871627.1637118,13547,-0.19387072324752808
1534871692.399008,13563,-0.232100710272789
1534871833.5653853,13598,-0.18226075172424316
1534871894.1945558,13613,-0.1871223747730255
1534871926.4980104,13621,-0.19026799499988556
1534871950.859846,13627,-0.1903264820575714
1534872093.3846788,13660,-0.19245243072509766
1534872162.2264261,13677,-0.19344481825828552
1534872174.104383,13680,-0.23991335928440094
1534872187.249745,13683,-0.19631730020046234
1534872241.2678928,13696,-0.1887287199497223
1534872349.6923704,13723,-0.19497637450695038
1534872422.6480734,13741,-0.23673993349075317
1534872450.9870837,13748,-0.1912696212530136
1534872479.08907,13755,-0.19433550536632538
1534872568.283986,13777,-0.18770790100097656
1534872652.5928886,13798,-0.19020986557006836
1534872713.8422143,13811,-0.19575177133083344
1534872854.3184707,13846,-0.18751485645771027
1534872946.5217674,13869,-0.18580476939678192
1534872958.819585,13872,-0.19017581641674042
1534873011.3057642,13885,-0.19033798575401306
1534873027.4845803,13889,-0.19187630712985992
1534873052.0267088,13895,-0.19654718041419983
1534873224.4688368,13938,-0.1873960942029953
1534873228.4743104,13939,-0.1861974447965622
1534873314.5352628,13958,-0.19432692229747772
1534873326.7454183,13961,-0.19027556478977203
1534873359.328809,13969,-0.24188052117824554
1534873363.4199145,13970,-0.19246922433376312
1534873367.43703,13971,-0.1928248256444931
1534873391.6668868,13977,-0.19005511701107025
1534873472.2613952,13997,-0.18370811641216278
1534873480.3255987,13999,-0.1923695206642151
1534873552.825365,14017,-0.19642134010791779
1534873753.7419016,14067,-0.18385596573352814
1534873809.011391,14081,-0.19496774673461914
1534873832.8147037,14087,-0.19433365762233734
1534873978.7359076,14121,-0.19553840160369873
1534874143.4693475,14162,-0.1891535222530365
1534874256.8129382,14190,-0.19021175801753998
1534874365.670185,14217,-0.19363361597061157
1534874384.6575012,14222,-0.19688832759857178
1534874408.7442026,14228,-0.19786767661571503
1534874508.8920383,14251,-0.19446006417274475
1534874609.676972,14276,-0.19053809344768524
1534874657.4853497,14288,-0.1963328868150711
1534874661.540995,14289,-0.18310144543647766
1534874685.9927018,14295,-0.19325916469097137
1534874722.2254057,14304,-0.19588424265384674
1534874791.2292886,14321,-0.19449138641357422
1534874840.3971155,14333,-0.18766430020332336
1534874864.8010378,14339,-0.1954764723777771
1534874946.319884,14359,-0.1896575540304184
1534874962.0320158,14363,-0.1934220939874649
1534875058.9224713,14387,-0.18877938389778137
1534875066.8729372,14389,-0.1894000619649887
1534875102.6530607,14398,-0.18759511411190033
1534875312.094198,14448,-0.19059163331985474
1534875409.1666608,14472,-0.18829825520515442
1534875500.867332,14495,-0.193606436252594
1534875641.4594245,14530,-0.18512457609176636
1534875645.4012878,14531,-0.1905255764722824
1534875751.5181844,14555,-0.19532984495162964
1534875759.5719872,14557,-0.19381451606750488
1534875763.5553374,14558,-0.19308826327323914
1534875885.5606189,14588,-0.19256392121315002
1534875985.8094604,14613,-0.19384866952896118
1534876005.6908147,14618,-0.19355320930480957
1534876066.0630898,14633,-0.19500406086444855
1534876090.211417,14639,-0.19365781545639038
1534876209.910815,14669,-0.19578172266483307
1534876214.0408697,14670,-0.1950749009847641
1534876246.4693954,14678,-0.18826903402805328
1534876262.8470428,14682,-0.18622151017189026
1534876287.539873,14688,-0.1908530741930008
1534876360.2968876,14704,-0.18960726261138916
1534876532.1137292,14747,-0.18599312007427216
1534876580.9196174,14759,-0.18840116262435913
1534876625.3210196,14770,-0.18636579811573029
1534876665.2125475,14780,-0.19116950035095215
1534876669.3887486,14781,-0.18895965814590454
1534876685.36716,14785,-0.19457682967185974
1534876701.315565,14789,-0.18886131048202515
1534876717.582164,14793,-0.18497799336910248
1534876786.5335617,14810,-0.18931394815444946
1534876810.5678835,14816,-0.1947946697473526
1534876826.3920443,14820,-0.191965252161026
1534876834.5375128,14822,-0.18899975717067719
1534876935.976193,14847,-0.19155316054821014
1534877020.700557,14866,-0.19061832129955292
1534877049.0655172,14873,-0.19741064310073853
1534877053.1524584,14874,-0.19661764800548553
1534877118.620739,14890,-0.18472318351268768
1534877131.0419161,14893,-0.18730004131793976
1534877260.5325596,14925,-0.19368699193000793
1534877264.4778032,14926,-0.1888445019721985
1534877268.6165342,14927,-0.18992796540260315
1534877377.528812,14951,-0.18575404584407806
1534877440.279243,14965,-0.19348126649856567
1534877664.8792608,15016,-0.24058771133422852
1534877716.8899827,15028,-0.19381023943424225
1534877975.2423782,15091,-0.18965955078601837
1534878144.7099535,15133,-0.19662712514400482
1534878160.8444312,15137,-0.19293522834777832
1534878251.4069886,15157,-0.19272242486476898
1534878349.084383,15181,-0.19196778535842896
1534878357.275727,15183,-0.1929406374692917
1534878426.266612,15200,-0.22681958973407745
1534878576.6485167,15237,-0.18424811959266663
1534878625.6441896,15249,-0.19257737696170807
1534878699.2587676,15267,-0.185328871011734
1534878719.3032076,15272,-0.18861110508441925
1534878727.3995,15274,-0.19129019975662231
1534878767.863142,15284,-0.19240278005599976
1534878849.4840546,15302,-0.195905864238739
1534878913.5021963,15318,-0.19383060932159424
1534878941.976626,15325,-0.19193221628665924
1534879010.7535546,15342,-0.19114533066749573
1534879035.1590335,15348,-0.1939806044101715
1534879063.5481293,15355,-0.18899427354335785
1534879253.0691347,15402,-0.19506093859672546
1534879273.25543,15407,-0.24038219451904297
1534879336.9333751,15423,-0.18676358461380005
1534879361.515825,15429,-0.18769599497318268
1534879401.5006769,15439,-0.19240818917751312
1534879434.006697,15447,-0.19411282241344452
1534879482.119075,15457,-0.18861138820648193
1534879510.534134,15464,-0.18275779485702515
1534879550.6677403,15474,-0.2395220398902893
1534879554.7379532,15475,-0.2390284538269043
1534879558.8505366,15476,-0.19299492239952087
1534879610.8624792,15489,-0.19379395246505737
1534879688.3597338,15508,-0.19398635625839233
1534879768.6794298,15528,-0.1889382153749466
1534879812.7724924,15539,-0.19339239597320557
1534880002.607074,15586,-0.19040733575820923
1534880050.2421083,15598,-0.18884551525115967
1534880103.6286948,15609,-0.1966599076986313
1534880234.2857952,15641,-0.1922413408756256
1534880364.2684708,15673,-0.19414757192134857
1534880488.6591287,15704,-0.2408325970172882
1534880639.142837,15741,-0.1907082051038742
1534880746.1057403,15765,-0.19683164358139038
1534880782.589155,15774,-0.19041889905929565
1534880806.9012485,15780,-0.24311210215091705
1534880867.755969,15795,-0.23725934326648712
1534880936.356003,15812,-0.18902385234832764
1534880994.1262474,15826,-0.19542467594146729
1534881006.611374,15829,-0.19373977184295654
1534881083.269954,15848,-0.18615825474262238
1534881159.8303216,15867,-0.1936284899711609
1534881192.3374336,15875,-0.19627989828586578
1534881493.171011,15947,-0.19440041482448578
1534881627.2347236,15980,-0.19706720113754272
1534881659.41424,15988,-0.19428788125514984
1534881683.6365066,15994,-0.19050221145153046
1534881779.4670131,16018,-0.24000221490859985
1534881783.3239205,16019,-0.2414998561143875
1534881811.1224437,16026,-0.19656918942928314
1534881944.7416635,16057,-0.19155597686767578
1534881968.4028902,16063,-0.18756549060344696
1534882052.8448844,16084,-0.19416546821594238
1534882101.1743584,16096,-0.19536100327968597
1534882169.5934584,16113,-0.1962210088968277
1534882185.7385473,16117,-0.18383511900901794
1534882423.9290318,16176,-0.19344943761825562
1534882477.0993006,16189,-0.24287189543247223
1534882520.3655908,16199,-0.19543227553367615
1534882548.3511136,16203,-0.1904066652059555
1534882575.3125267,16209,-0.23458509147167206
1534882659.2394397,16228,-0.1916634738445282
1534882754.043754,16250,-0.28646111488342285
1534882807.798032,16263,-0.1884843111038208
1534883011.4634428,16311,-0.18627704679965973


==> imgs/EpRewMean_1.csv <==
Wall time,Step,Value
1534815936.248943,19,-0.3814408481121063
1534816029.294063,43,-0.7495147585868835
1534816040.85379,46,-0.6807464361190796
1534816083.7408655,57,-0.6554736495018005
1534816141.9945233,72,-0.8296915292739868
1534816233.2272663,95,-0.6207570433616638
1534816526.7549999,156,-0.6744757890701294
1534816538.2787986,159,-0.6469165682792664
1534816572.31919,168,-0.6234517097473145
1534816824.6149554,230,-0.6610403060913086
1534816844.9411914,235,-0.6677107810974121
1534816929.25281,256,-0.6799117922782898
1534816981.827063,268,-0.7069756984710693
1534817006.6675098,274,-0.6936307549476624
1534817201.6648257,309,-0.7203875780105591
1534817209.6756701,311,-0.7067610621452332
1534817241.177597,319,-0.677558422088623
1534817355.96554,348,-0.6347001194953918
1534817436.2544339,368,-0.572543740272522
1534817650.027457,422,-0.40589869022369385
1534817654.075305,423,-0.39508092403411865
1534817731.3288865,443,-0.32050570845603943
1534817858.6254175,461,-0.4762794077396393
1534817913.8539307,475,-0.5666738152503967
1534818158.3423178,537,-0.5850751996040344
1534818265.2506075,564,-0.5878196358680725
1534818328.7531095,580,-0.42666035890579224
1534818355.782193,587,-0.5011680126190186
1534818359.6370397,588,-0.5215631127357483
1534818536.297464,621,-0.5078979730606079
1534818591.811169,635,-0.653444766998291
1534818623.2565053,643,-0.6031399369239807
1534818642.945947,648,-0.6045624017715454
1534818651.084918,650,-0.5981127619743347
1534818698.398644,662,-0.6222183704376221
1534818738.0739202,672,-0.587437629699707
1534818908.653258,715,-0.5584946274757385
1534818939.2805078,723,-0.5676993131637573
1534818971.0749965,731,-0.5547900795936584
1534819116.3843684,757,-0.4430873990058899
1534819151.5073318,766,-0.42318955063819885
1534819167.380992,770,-0.4237004518508911
1534819175.2920454,772,-0.3885427713394165
1534819231.1668205,786,-0.2781323492527008
1534819238.972317,788,-0.2874074876308441
1534819266.6793337,795,-0.39080944657325745
1534819297.8179064,803,-0.3838440179824829
1534819321.16488,809,-0.3766431212425232
1534819431.2240448,837,-0.46268796920776367
1534819915.3909216,946,-0.31882408261299133
1534819982.918746,963,-0.4638754427433014
1534820018.9762943,972,-0.45220836997032166
1534820022.893512,973,-0.44094109535217285
1534820046.955193,979,-0.43245190382003784
1534820070.7859144,985,-0.4762265980243683
1534820142.3909752,1003,-0.5023624897003174
1534820154.6621487,1006,-0.49798375368118286
1534820190.0599523,1015,-0.4885805547237396
1534820437.3805766,1064,-0.4578256607055664
1534820449.192897,1067,-0.4388616383075714
1534820472.9128652,1073,-0.40110448002815247
1534820496.193048,1079,-0.41368043422698975
1534820555.50474,1094,-0.35581663250923157
1534820579.5526648,1100,-0.40276357531547546
1534820598.3168087,1105,-0.4507670998573303
1534820804.3850791,1157,-0.3887808620929718
1534820824.142713,1162,-0.3657260835170746
1534820828.1410766,1163,-0.35874295234680176
1534820897.7354937,1181,-0.4841448962688446
1534820948.9976315,1194,-0.4825901687145233
1534821210.3936152,1245,-0.4575212895870209
1534821278.1930432,1262,-0.4549733102321625
1534821358.5632284,1282,-0.4602281451225281
1534821497.841499,1317,-0.337710440158844
1534821509.4900017,1320,-0.3205762803554535
1534821563.7177072,1334,-0.3027661144733429
1534821579.6414135,1338,-0.33881616592407227
1534821826.713367,1386,-0.27000391483306885
1534821854.5934427,1393,-0.27434825897216797
1534821941.9509275,1415,-0.24817770719528198
1534821990.2058442,1427,-0.24812915921211243
1534822030.1880152,1437,-0.23139338195323944
1534822149.6453788,1467,-0.22424814105033875
1534822192.77182,1478,-0.22049486637115479
1534822224.7648902,1486,-0.2276315987110138
1534822248.0145807,1492,-0.22975297272205353
1534822431.70241,1524,-0.20107224583625793
1534822547.6199937,1553,-0.2303980141878128
1534822611.1867633,1569,-0.23067116737365723
1534822674.493496,1585,-0.15502677857875824
1534822689.299591,1589,-0.15564629435539246
1534822755.4801195,1606,-0.1530321091413498
1534822892.5648754,1641,-0.15765297412872314
1534823111.8871453,1683,-0.1509801149368286
1534823146.5562952,1692,-0.14557260274887085
1534823169.3641138,1698,-0.14693070948123932
1534823189.0615497,1703,-0.1444404125213623
1534823216.8820112,1710,-0.1463664323091507
1534823252.9547231,1719,-0.14747361838817596
1534823308.5940719,1733,-0.1520281434059143
1534823316.470004,1735,-0.15152324736118317
1534823328.4717984,1738,-0.15152959525585175
1534823363.5836365,1747,-0.15409278869628906
1534823499.2006836,1782,-0.1545405089855194
1534823647.690112,1806,-0.1504797488451004
1534823729.6086147,1827,-0.1447635143995285
1534823800.418759,1845,-0.1509024202823639
1534823836.6187613,1854,-0.1481383591890335
1534823887.990568,1867,-0.14839933812618256
1534823899.9096603,1870,-0.14666108787059784
1534823931.8070579,1878,-0.14435701072216034
1534824089.6319032,1918,-0.14907576143741608
1534824156.4993172,1935,-0.14702145755290985
1534824195.4386628,1945,-0.152530238032341
1534824207.208801,1948,-0.15373976528644562
1534824339.8148794,1968,-0.1565147489309311
1534824401.759792,1984,-0.1490306556224823
1534824472.347168,2002,-0.1486632525920868
1534824518.5682008,2014,-0.1502671092748642
1534824586.0670235,2031,-0.1445748507976532
1534824609.7962313,2037,-0.14364385604858398
1534824754.8463285,2074,-0.14042668044567108
1534824767.0705018,2077,-0.14377498626708984
1534824770.9291742,2078,-0.14410041272640228
1534824802.8223722,2086,-0.13843382894992828
1534824818.1517766,2090,-0.13917125761508942
1534824845.2807891,2097,-0.14304126799106598
1534825109.951847,2150,-0.14269444346427917
1534825137.406472,2157,-0.14459362626075745
1534825173.5667505,2166,-0.143759086728096
1534825261.717472,2188,-0.13829904794692993
1534825277.0211709,2192,-0.14179083704948425
1534825309.018803,2200,-0.14152204990386963
1534825341.0780907,2208,-0.14121031761169434
1534825356.9964852,2212,-0.13901162147521973
1534825436.830684,2232,-0.14205293357372284
1534825456.6642265,2237,-0.1380327194929123
1534825460.64061,2238,-0.1391962468624115
1534825480.420222,2243,-0.14378507435321808
1534825539.7833545,2255,-0.14206302165985107
1534825551.8371944,2258,-0.14365054666996002
1534825572.107732,2263,-0.13560578227043152
1534825647.8838499,2282,-0.14430823922157288
1534825711.6519716,2298,-0.14098964631557465
1534825752.2150502,2308,-0.13975276052951813
1534825800.1949615,2320,-0.1383940428495407
1534825903.4209704,2346,-0.1375369280576706
1534825939.618486,2355,-0.1428375095129013
1534826079.05864,2390,-0.14340537786483765
1534826083.0115726,2391,-0.14002856612205505
1534826091.266214,2393,-0.13490085303783417
1534826277.4783137,2437,-0.13955572247505188
1534826309.5879083,2445,-0.1420028954744339
1534826345.1905053,2454,-0.14003261923789978
1534826353.1098244,2456,-0.13626044988632202
1534826373.4191916,2461,-0.13522014021873474
1534826474.2842002,2486,-0.14406050741672516
1534826478.295206,2487,-0.14177343249320984
1534826517.861937,2497,-0.14356257021427155
1534826525.8401906,2499,-0.14240847527980804
1534826545.555014,2504,-0.14091189205646515
1534826601.3349051,2518,-0.14461667835712433
1534826625.1424527,2524,-0.14184346795082092
1534826661.2447798,2533,-0.14051897823810577
1534826720.5076897,2548,-0.13971538841724396
1534826754.0156727,2554,-0.14236287772655487
1534826966.010493,2607,-0.14245878159999847
1534827033.7133381,2624,-0.1418752819299698
1534827282.0987093,2686,-0.13895173370838165
1534827302.2494392,2691,-0.13749724626541138
1534827363.4030192,2704,-0.1421879529953003
1534827512.5911279,2741,-0.13756100833415985
1534827569.6304848,2755,-0.1407948136329651
1534827711.2824814,2790,-0.13971467316150665
1534828052.1808705,2873,-0.14207273721694946
1534828124.7867181,2891,-0.14031043648719788
1534828148.616805,2897,-0.13988977670669556
1534828244.1821327,2921,-0.13839049637317657
1534828433.7359986,2968,-0.13781657814979553
1534828465.4483747,2976,-0.13956794142723083
1534828619.6965208,3012,-0.14261087775230408
1534828684.475866,3028,-0.1362171471118927
1534828696.5305355,3031,-0.13608911633491516
1534828728.8823214,3039,-0.13929960131645203
1534828740.7008505,3042,-0.13803377747535706
1534828853.0743518,3070,-0.13661257922649384
1534828971.8952343,3100,-0.13716138899326324
1534829209.8519628,3156,-0.13430114090442657
1534829233.9360528,3162,-0.13684558868408203
1534829297.762401,3178,-0.12996332347393036
1534829370.1628633,3196,-0.141554057598114
1534829374.1528184,3197,-0.13902777433395386
1534829510.0460033,3231,-0.13300980627536774
1534829550.9156148,3241,-0.13360710442066193
1534829562.7361455,3244,-0.1352192610502243
1534829566.584683,3245,-0.13349968194961548
1534829574.6904178,3247,-0.1274864822626114
1534829578.7689133,3248,-0.1237214058637619
1534829678.713508,3273,-0.14287257194519043
1534829823.1715283,3306,-0.14124499261379242
1534829984.8580205,3346,-0.12826821208000183
1534830107.768947,3377,-0.13692420721054077
1534830216.7253594,3404,-0.1304025799036026
1534830236.6648164,3409,-0.13389550149440765
1534830326.0475593,3431,-0.14033415913581848
1534830411.2472699,3450,-0.13896214962005615
1534830470.821822,3465,-0.13120579719543457
1534830534.7160566,3481,-0.13043101131916046
1534830651.702909,3510,-0.13941988348960876
1534830663.9209607,3513,-0.13358213007450104
1534830763.9169269,3538,-0.1407918632030487
1534830936.4195478,3581,-0.13771170377731323
1534831027.1020117,3601,-0.13019980490207672
1534831099.5927575,3619,-0.13761299848556519
1534831107.5556781,3621,-0.13563688099384308
1534831115.6081097,3623,-0.1355905681848526
1534831139.3758166,3629,-0.14016136527061462
1534831251.5935977,3657,-0.13930316269397736
1534831306.7672014,3671,-0.1418359875679016
1534831530.5477178,3727,-0.13977347314357758
1534831546.5214233,3731,-0.13998562097549438
1534831590.7686791,3742,-0.13807131350040436
1534831724.3496137,3773,-0.13373610377311707
1534831756.3744822,3781,-0.13710345327854156
1534831807.3365068,3794,-0.14164230227470398
1534831827.1447787,3799,-0.12719731032848358
1534831891.4724681,3815,-0.13719964027404785
1534831911.5891385,3820,-0.13865259289741516
1534831919.822628,3822,-0.13614292442798615
1534831959.7477517,3832,-0.14057154953479767
1534832091.9124906,3865,-0.1410706639289856
1534832140.3378391,3877,-0.1443750560283661
1534832358.3390324,3929,-0.14282062649726868
1534832403.1157975,3940,-0.13811559975147247
1534832471.8255296,3957,-0.13567481935024261
1534832583.8114958,3985,-0.13852642476558685
1534832736.316848,4023,-0.1406286209821701
1534832780.090165,4034,-0.13930952548980713
1534832792.1998034,4037,-0.13338732719421387
1534833031.465476,4094,-0.14025811851024628
1534833050.6352441,4099,-0.14028020203113556
1534833094.94204,4110,-0.14078857004642487
1534833386.9465866,4183,-0.141511008143425
1534833431.0804195,4194,-0.13662977516651154
1534833435.0336301,4195,-0.13834355771541595
1534833442.9809487,4197,-0.14135941863059998
1534833472.1703944,4202,-0.14215639233589172
1534833476.3129268,4203,-0.1386803686618805
1534833577.2152848,4228,-0.13969913125038147
1534833597.1153214,4233,-0.13402831554412842
1534833609.726242,4236,-0.13741914927959442
1534833641.5326502,4244,-0.13838626444339752
1534833721.7022352,4264,-0.14348351955413818
1534833733.6259227,4267,-0.14255665242671967
1534833737.7028453,4268,-0.14121568202972412
1534833798.1656725,4283,-0.13756652176380157
1534833885.9775445,4305,-0.13548676669597626
1534833938.1268694,4318,-0.13889583945274353
1534833945.6049812,4320,-0.1286064237356186
1534834156.7776372,4370,-0.14103353023529053
1534834253.6615105,4394,-0.1455264389514923
1534834282.3902826,4401,-0.14168915152549744
1534834306.9406662,4407,-0.13463430106639862
1534834402.540884,4431,-0.14052262902259827
1534834414.581135,4434,-0.1412198692560196
1534834650.7771254,4493,-0.13764598965644836
1534834729.3264077,4510,-0.143565833568573
1534834813.5986776,4531,-0.14300577342510223
1534834825.4860082,4534,-0.1381206214427948
1534835006.1964662,4579,-0.13934144377708435
1534835018.1781452,4582,-0.13837461173534393
1534835082.7742472,4598,-0.13912658393383026
1534835206.7559464,4629,-0.14388081431388855
1534835328.279526,4657,-0.1316199153661728
1534835360.5049777,4665,-0.13871422410011292
1534835376.4911232,4669,-0.1380501240491867
1534835408.9253044,4677,-0.13947969675064087
1534835453.0746527,4688,-0.14268843829631805
1534835557.8788497,4714,-0.13178734481334686
1534835578.0312946,4719,-0.14217735826969147
1534835641.325672,4735,-0.13740438222885132
1534835704.4877574,4751,-0.1431121528148651
1534835736.9727678,4759,-0.13448983430862427
1534835773.0605676,4768,-0.133922278881073
1534835809.4711862,4777,-0.13722015917301178
1534835853.905952,4788,-0.1372494101524353
1534835857.8612535,4789,-0.13632236421108246
1534835916.4083066,4801,-0.13775786757469177
1534835924.5300753,4803,-0.1416153609752655
1534836077.9950383,4841,-0.14090211689472198
1534836125.7127652,4853,-0.13764697313308716
1534836201.6975076,4872,-0.14253370463848114
1534836293.8911903,4895,-0.14171910285949707
1534836374.5564022,4915,-0.1367190182209015
1534836577.7060995,4963,-0.13850916922092438
1534836614.2685049,4972,-0.13999436795711517
1534836626.3460932,4975,-0.1383192390203476
1534836852.3198411,5031,-0.1369999796152115
1534836932.6735697,5051,-0.14041931927204132
1534836940.816267,5053,-0.13837701082229614
1534836944.9179492,5054,-0.13326133787631989
1534837166.5602472,5107,-0.1431044191122055
1534837247.2297645,5127,-0.1453382670879364
1534837280.1307912,5135,-0.14630822837352753
1534837403.6094055,5166,-0.14013215899467468
1534837472.2852674,5183,-0.14084012806415558
1534837544.857111,5201,-0.13794682919979095
1534837577.4993129,5209,-0.14345546066761017
1534837702.300584,5240,-0.14049427211284637
1534837913.0463545,5290,-0.14078974723815918
1534838029.4106376,5319,-0.1397157907485962
1534838073.5603888,5330,-0.14216910302639008
1534838137.277076,5346,-0.13869234919548035
1534838193.6459136,5360,-0.13511304557323456
1534838278.5895,5381,-0.14055566489696503
1534838448.2018735,5421,-0.139566108584404
1534838536.157479,5443,-0.13925373554229736
1534838556.363568,5448,-0.1396557241678238
1534838705.4223382,5485,-0.1407213658094406
1534838748.944907,5496,-0.14376913011074066
1534838829.0889015,5516,-0.1410452276468277
1534838837.1698606,5518,-0.1331692934036255
1534838977.5175254,5550,-0.13282248377799988
1534839074.7991185,5574,-0.1416439563035965
1534839122.4332323,5586,-0.13776995241641998
1534839130.4029417,5588,-0.13889461755752563
1534839154.5436525,5594,-0.13972686231136322
1534839302.9773233,5631,-0.14276684820652008
1534839414.206966,5659,-0.1314816027879715
1534839421.13786,5661,-0.14115017652511597
1534839437.0507467,5665,-0.1434103101491928
1534839497.6870308,5680,-0.13961127400398254
1534839672.4672215,5721,-0.13951240479946136
1534839684.6578116,5724,-0.13726085424423218
1534839896.6791534,5777,-0.13960622251033783
1534839908.7042065,5780,-0.1414646953344345
1534839948.6095195,5790,-0.1386503279209137
1534840020.7481792,5808,-0.142062246799469
1534840024.6320815,5809,-0.14243674278259277
1534840092.1911445,5826,-0.13502202928066254
1534840103.9640129,5829,-0.14090827107429504
1534840249.7133884,5863,-0.1365634649991989
1534840257.7845714,5865,-0.12796948850154877
1534840286.0823195,5872,-0.12688790261745453
1534840427.136568,5908,-0.1355944275856018
1534840510.1510904,5929,-0.13992565870285034
1534840604.9611,5953,-0.1388026475906372
1534840625.4764245,5958,-0.14314588904380798
1534840649.7962253,5964,-0.14090611040592194
1534840758.6904895,5991,-0.14500197768211365
1534840849.2345157,6011,-0.14414499700069427
1534840869.3836274,6016,-0.1479879766702652
1534840927.9957628,6031,-0.14320507645606995
1534840948.0031419,6036,-0.14234650135040283
1534841120.313338,6079,-0.13407206535339355
1534841220.906853,6104,-0.14746907353401184
1534841228.9164066,6106,-0.14066500961780548
1534841293.3077707,6122,-0.1396537870168686
1534841301.3312778,6124,-0.13220833241939545
1534841325.5586164,6130,-0.14005543291568756
1534841333.521704,6132,-0.13886721432209015
1534841415.0836082,6150,-0.14238032698631287
1534841507.5185935,6173,-0.1415376514196396
1534841543.579139,6182,-0.1392320841550827
1534841619.6856718,6201,-0.14597365260124207
1534841664.2222726,6212,-0.1384950876235962
1534841672.342039,6214,-0.1421031504869461
1534841696.4581304,6220,-0.1404515951871872
1534841748.4557335,6233,-0.13931959867477417
1534841821.738272,6251,-0.13487546145915985
1534841979.9876273,6290,-0.14187444746494293
1534842082.2022972,6313,-0.1472204178571701
1534842102.3083265,6318,-0.13744990527629852
1534842199.348683,6342,-0.13746297359466553
1534842243.4214807,6353,-0.1358645111322403
1534842287.5417538,6364,-0.14404256641864777
1534842315.2015967,6371,-0.14735659956932068
1534842338.9755943,6377,-0.13734470307826996
1534842435.4927328,6401,-0.1390015035867691
1534842682.3562438,6460,-0.1375007927417755
1534842825.6689236,6496,-0.14382123947143555
1534842829.7200344,6497,-0.14253219962120056
1534842845.914809,6501,-0.1433425396680832
1534842925.803983,6521,-0.14694134891033173
1534842930.0014405,6522,-0.14093251526355743
1534842933.92793,6523,-0.13316449522972107
1534842965.276213,6531,-0.13113224506378174
1534843143.101339,6575,-0.13824599981307983
1534843171.3622296,6582,-0.14130350947380066
1534843183.297426,6585,-0.1374409794807434
1534843269.5562458,6604,-0.14034950733184814
1534843485.3660831,6658,-0.14153961837291718
1534843521.940361,6667,-0.13368616998195648
1534843530.2166607,6669,-0.14578492939472198
1534843546.321294,6673,-0.14536355435848236
1534843570.5474265,6679,-0.1432299166917801
1534843582.7121034,6682,-0.1407058984041214
1534843610.3062277,6689,-0.13591015338897705
1534843641.9598026,6697,-0.13959935307502747
1534843653.7590468,6700,-0.14469921588897705
1534843702.3270164,6712,-0.1354764699935913
1534843810.8198018,6739,-0.13528914749622345
1534843826.7867465,6743,-0.14410273730754852
1534843880.0028636,6754,-0.14224356412887573
1534843924.8030667,6765,-0.14491833746433258
1534844198.2469804,6833,-0.136539489030838
1534844254.428168,6847,-0.1357051432132721
1534844286.31542,6855,-0.14100992679595947
1534844342.5453866,6869,-0.1318202018737793
1534844346.574947,6870,-0.137969970703125
1534844451.7552085,6896,-0.14086759090423584
1534844516.604499,6910,-0.14274360239505768
1534844617.5100517,6935,-0.14122989773750305
1534844735.0035684,6964,-0.14215923845767975
1534844746.9588318,6967,-0.1359264850616455
1534844852.0205257,6993,-0.139056995511055
1534844924.2654617,7011,-0.14001859724521637
1534844940.5513473,7015,-0.13604918122291565
1534845040.0231533,7040,-0.14047737419605255
1534845259.7242284,7092,-0.13420943915843964
1534845320.080326,7107,-0.1375788450241089
1534845352.4789188,7115,-0.13785840570926666
1534845356.553341,7116,-0.14182080328464508
1534845445.4159286,7138,-0.14391474425792694
1534845516.9731266,7156,-0.1402263343334198
1534845677.4486952,7196,-0.14333610236644745
1534845771.8318691,7217,-0.13791489601135254
1534845895.9131672,7248,-0.1386895775794983
1534846107.4930465,7301,-0.13670383393764496
1534846151.5159402,7312,-0.13700804114341736
1534846223.8823438,7330,-0.13868340849876404
1534846263.821607,7340,-0.1399412304162979
1534846267.8365257,7341,-0.13915662467479706
1534846351.8861833,7360,-0.14399346709251404
1534846443.4711034,7383,-0.13262103497982025
1534846519.5718327,7402,-0.13855691254138947
1534846640.502181,7432,-0.14034734666347504
1534846676.8377416,7441,-0.140075221657753
1534846688.6485991,7444,-0.13750196993350983
1534846716.8362727,7451,-0.1341472864151001
1534846756.7158215,7461,-0.13980384171009064
1534846768.8554053,7464,-0.1345725953578949
1534846789.1376848,7469,-0.1429929882287979
1534846829.8018541,7479,-0.13430599868297577
1534846935.6589527,7503,-0.13542674481868744
1534846972.3204024,7512,-0.14337016642093658
1534847047.852958,7531,-0.13516661524772644
1534847116.3594525,7548,-0.13756607472896576
1534847367.0920389,7610,-0.13829152286052704
1534847506.8867226,7645,-0.14084398746490479
1534847584.6040792,7662,-0.1405573934316635
1534847625.0985014,7672,-0.1397470086812973
1534847645.171069,7677,-0.13191689550876617
1534847689.737491,7688,-0.14123152196407318
1534847714.0061073,7694,-0.1384834498167038
1534847742.4675236,7701,-0.1387125849723816
1534847814.9740467,7719,-0.13695505261421204
1534847835.0551572,7724,-0.1430954784154892
1534847855.4081306,7729,-0.13839192688465118
1534847926.7244236,7747,-0.13574101030826569
1534847970.8933113,7758,-0.14014413952827454
1534847982.6616762,7761,-0.13960690796375275
1534848062.868622,7781,-0.13435910642147064
1534848095.2461643,7789,-0.14154793322086334
1534848134.7575366,7799,-0.13921436667442322
1534848285.2549317,7834,-0.1329755336046219
1534848305.3822937,7839,-0.13502094149589539
1534848551.210975,7900,-0.14198724925518036
1534848555.3382452,7901,-0.1411263644695282
1534848685.1266024,7933,-0.1412493884563446
1534848865.4656734,7976,-0.14129632711410522
1534848897.9208355,7984,-0.1363270878791809
1534848930.5983324,7992,-0.1384497731924057
1534848934.659886,7993,-0.14196832478046417
1534849071.8931215,8027,-0.14303438365459442
1534849115.9529495,8038,-0.1395922601222992
1534849162.7518792,8050,-0.13473881781101227
1534849231.3638725,8067,-0.13491035997867584
1534849482.643669,8127,-0.14068306982517242
1534849578.4078703,8151,-0.1324949860572815
1534849698.7432582,8181,-0.1390353888273239
1534849713.8023422,8185,-0.13638721406459808
1534849770.315031,8199,-0.13904626667499542
1534849838.797511,8216,-0.13834558427333832
1534849863.1706476,8222,-0.14149945974349976
1534850040.704852,8264,-0.1370469629764557
1534850105.4949274,8280,-0.14081436395645142
1534850149.4362993,8291,-0.13957329094409943
1534850185.8031754,8300,-0.13491618633270264
1534850218.4395401,8308,-0.141729936003685
1534850299.599411,8328,-0.1346508115530014
1534850307.6989467,8330,-0.14028839766979218
1534850319.6604135,8333,-0.14001533389091492
1534850327.6100824,8335,-0.13949815928936005
1534850351.7406723,8341,-0.13405947387218475
1534850432.3898785,8361,-0.1403438001871109
1534850444.2017586,8364,-0.1434885859489441
1534850463.8643079,8369,-0.13954009115695953
1534850500.8113725,8378,-0.13972492516040802
1534850790.7687316,8448,-0.1417168229818344
1534850871.5991447,8468,-0.14298002421855927
1534850875.5728326,8469,-0.14205919206142426
1534850883.7530348,8471,-0.14289137721061707
1534850939.7098968,8485,-0.14494779706001282
1534850955.5503292,8489,-0.13613304495811462
1534850992.37878,8498,-0.13981333374977112
1534850996.6543796,8499,-0.14220720529556274
1534851017.5582662,8504,-0.14013002812862396
1534851037.2601418,8509,-0.14314594864845276
1534851097.4896798,8524,-0.1379574090242386
1534851231.9918082,8555,-0.1447441130876541
1534851280.4859788,8567,-0.14254629611968994
1534851308.543822,8574,-0.13846734166145325
1534851328.614374,8579,-0.13841094076633453
1534851382.2365108,8593,-0.1414477825164795
1534851418.3722239,8602,-0.13821525871753693
1534851522.566639,8628,-0.13683901727199554
1534851550.8070772,8635,-0.13964048027992249
1534851554.7507632,8636,-0.14463208615779877
1534851591.1308303,8645,-0.13792406022548676
1534851745.1803916,8683,-0.1400974690914154
1534851778.0531197,8691,-0.14150972664356232
1534851782.164818,8692,-0.14246030151844025
1534851798.4816813,8696,-0.13922232389450073
1534851935.5780091,8728,-0.14136886596679688
1534852125.426716,8775,-0.1411372423171997
1534852141.5191846,8779,-0.1437874585390091
1534852233.8680694,8802,-0.13800103962421417
1534852306.3975515,8820,-0.14068996906280518
1534852318.7239475,8823,-0.13894526660442352
1534852402.7496371,8844,-0.13713552057743073
1534852455.8349462,8855,-0.14001071453094482
1534852551.4760306,8879,-0.14061352610588074
1534852579.863145,8886,-0.14326058328151703
1534852647.6884737,8903,-0.13733036816120148
1534852655.6259599,8905,-0.13777673244476318
1534852667.7987642,8908,-0.14048165082931519
1534852752.2407458,8929,-0.13862597942352295
1534852760.403111,8931,-0.1409737765789032
1534852780.7239025,8936,-0.14170262217521667
1534852825.482938,8947,-0.13869886100292206
1534852873.8844876,8959,-0.14198529720306396
1534852942.2757876,8976,-0.14275814592838287
1534853013.986833,8994,-0.13990874588489532
1534853047.9362586,9000,-0.140147864818573
1534853088.2092416,9010,-0.14164762198925018
1534853159.9671085,9028,-0.14158539474010468
1534853164.005539,9029,-0.14136861264705658
1534853272.3764484,9056,-0.13403187692165375
1534853304.5464041,9064,-0.14155402779579163
1534853344.7045634,9074,-0.13303148746490479
1534853389.112915,9085,-0.13651275634765625
1534853474.071089,9106,-0.13728052377700806
1534853545.03514,9124,-0.1339714080095291
1534853683.9187944,9156,-0.14071130752563477
1534853712.9630823,9163,-0.13623608648777008
1534853921.8981895,9215,-0.14240430295467377
1534853930.0246513,9217,-0.14334195852279663
1534853970.3320665,9227,-0.13554739952087402
1534853998.5906284,9234,-0.1382608264684677
1534854107.47411,9261,-0.14028394222259521
1534854191.5470273,9282,-0.13973815739154816
1534854231.7044096,9292,-0.14072449505329132
1534854305.3340173,9308,-0.13899564743041992
1534854313.3565788,9310,-0.140668585896492
1534854341.9636154,9317,-0.14064569771289825
1534854471.24663,9349,-0.1422814577817917
1534854536.3941398,9365,-0.14354932308197021
1534854556.7400029,9370,-0.14255747199058533
1534854730.2331545,9413,-0.13882610201835632
1534854742.117299,9416,-0.14161844551563263
1534854822.8279073,9436,-0.1382112205028534
1534854847.11839,9442,-0.1400783658027649
1534854850.5974414,9443,-0.13945408165454865
1534854962.9719126,9469,-0.13872148096561432
1534854991.2149282,9476,-0.14083535969257355
1534855246.1435196,9539,-0.1406610757112503
1534855282.689259,9548,-0.14050133526325226
1534855311.273948,9555,-0.14263762533664703
1534855350.967599,9565,-0.1424279361963272
1534855362.742547,9568,-0.14005990326404572
1534855451.5460424,9590,-0.13916558027267456
1534855504.9454975,9601,-0.1394830197095871
1534855549.5907438,9612,-0.1421816349029541
1534855597.8405159,9624,-0.14456897974014282
1534855601.8173904,9625,-0.14335350692272186
1534855613.9911327,9628,-0.1353917419910431
1534855710.386517,9652,-0.1394554078578949
1534855733.7481163,9658,-0.1407613903284073
1534855826.4327946,9681,-0.14019723236560822
1534855867.5155916,9691,-0.14403465390205383
1534855899.7433093,9699,-0.13983526825904846
1534856152.7927217,9760,-0.1436997354030609
1534856189.3370578,9769,-0.14025065302848816
1534856225.4966755,9778,-0.13817009329795837
1534856366.2911506,9813,-0.13984258472919464
1534856479.794362,9841,-0.14654451608657837
1534856492.1025877,9844,-0.14251461625099182
1534856652.3849657,9884,-0.1422048807144165
1534856758.9614139,9908,-0.137642040848732
1534857022.292988,9973,-0.14225776493549347
1534857191.517849,10015,-0.1410558670759201
1534857346.130996,10051,-0.1423129141330719
1534857366.9189858,10056,-0.14095035195350647
1534857371.009979,10057,-0.14333635568618774
1534857379.1352994,10059,-0.13233090937137604
1534857435.7232347,10073,-0.14134535193443298
1534857484.4436307,10085,-0.1409894973039627
1534857576.4483688,10108,-0.14336398243904114
1534857600.2225127,10114,-0.14154504239559174
1534857660.9845595,10129,-0.14354121685028076
1534857685.4179883,10135,-0.14061439037322998
1534857725.762864,10145,-0.14270524680614471
1534857822.6204748,10169,-0.14507600665092468
1534857890.612419,10186,-0.14103537797927856
1534857987.5532598,10208,-0.143954336643219
1534858111.836688,10239,-0.14301572740077972
1534858139.4668067,10246,-0.14285793900489807
1534858182.9899738,10257,-0.14457471668720245
1534858264.0828846,10277,-0.13759377598762512
1534858292.4121144,10284,-0.14113853871822357
1534858312.5811007,10289,-0.1405739039182663
1534858481.7499611,10331,-0.14010779559612274
1534858635.5679288,10367,-0.14411360025405884
1534858748.0504377,10395,-0.13521121442317963
1534858755.9448905,10397,-0.13973131775856018
1534858759.915928,10398,-0.14021459221839905
1534858767.9517503,10400,-0.1436350792646408
1534858828.4969819,10415,-0.14127413928508759
1534858852.835433,10421,-0.14100024104118347
1534858872.3238492,10426,-0.14266648888587952
1534858989.0396254,10455,-0.14319878816604614
1534859044.5877645,10469,-0.14155593514442444
1534859088.9082177,10480,-0.1454208791255951
1534859129.5167563,10490,-0.14040444791316986
1534859145.941697,10494,-0.1401730626821518
1534859149.8087242,10495,-0.14165450632572174
1534859268.3897574,10523,-0.14210790395736694
1534859304.0448189,10532,-0.14158372581005096
1534859396.6190677,10555,-0.14439836144447327
1534859400.5866961,10556,-0.14617684483528137
1534859449.4513333,10568,-0.14068496227264404
1534859575.1966243,10599,-0.14353972673416138
1534859611.9759598,10608,-0.13687701523303986
1534859679.8143551,10625,-0.14010196924209595
1534859700.2557983,10630,-0.14096619188785553
1534859736.3816085,10639,-0.13832740485668182
1534859769.0666494,10647,-0.13757014274597168
1534859810.3254733,10655,-0.1429731845855713
1534859879.1765149,10672,-0.14172470569610596
1534860001.3201954,10702,-0.14060059189796448
1534860042.2323534,10712,-0.1427587866783142
1534860191.9116688,10749,-0.1412409245967865
1534860228.0890524,10758,-0.14074301719665527
1534860232.1093736,10759,-0.1407100260257721
1534860255.5966945,10765,-0.13888812065124512
1534860320.057886,10781,-0.13262636959552765
1534860347.9918268,10788,-0.14497114717960358
1534860469.338268,10816,-0.1427103877067566
1534860473.2496338,10817,-0.13886496424674988
1534860509.596568,10826,-0.1430363655090332
1534860529.106217,10831,-0.14295771718025208
1534860572.3243477,10842,-0.14365166425704956
1534860608.0554838,10851,-0.14502088725566864
1534860664.6089597,10865,-0.1435069888830185
1534860817.6863518,10903,-0.13840746879577637
1534860829.987043,10906,-0.1447439342737198
1534860866.8006299,10915,-0.14303086698055267
1534860967.6312213,10940,-0.14491021633148193
1534860983.983945,10944,-0.13918103277683258
1534861029.248641,10953,-0.14620156586170197
1534861085.317172,10967,-0.1403832733631134
1534861109.5173671,10973,-0.14238853752613068
1534861117.348555,10975,-0.14246368408203125
1534861252.9918985,11009,-0.14371204376220703
1534861277.080354,11015,-0.14150333404541016
1534861301.081123,11021,-0.14423055946826935
1534861309.222121,11023,-0.14128048717975616
1534861353.160662,11034,-0.14295311272144318
1534861373.2777138,11039,-0.14381057024002075
1534861429.9960403,11053,-0.14349955320358276
1534861466.321832,11062,-0.1427946835756302
1534861530.8176994,11078,-0.13962987065315247
1534861640.1914456,11103,-0.13987720012664795
1534861716.810886,11122,-0.14099080860614777
1534861752.7773447,11131,-0.1376027762889862
1534861825.9180727,11149,-0.14273107051849365
1534861935.7748377,11176,-0.14447884261608124
1534862027.4414701,11199,-0.1439020186662674
1534862035.4637918,11201,-0.14615634083747864
1534862039.369187,11202,-0.14491425454616547
1534862255.01869,11253,-0.1440575122833252
1534862286.185054,11261,-0.14471130073070526
1534862297.9368103,11264,-0.1456642895936966
1534862334.43422,11273,-0.13867700099945068
1534862488.769928,11311,-0.14291062951087952
1534862613.8880634,11342,-0.14336052536964417
1534862694.430954,11362,-0.14320708811283112
1534862771.0687993,11381,-0.14306147396564484
1534862904.987178,11412,-0.14505860209465027
1534862937.639572,11420,-0.1384797990322113
1534862945.6782732,11422,-0.14512871205806732
1534863082.4056203,11456,-0.14121189713478088
1534863150.9638326,11473,-0.14538006484508514
1534863206.8530333,11487,-0.13789582252502441
1534863231.230001,11493,-0.14221909642219543
1534863343.4701068,11521,-0.14406703412532806
1534863355.5488806,11524,-0.14298535883426666
1534863359.5288815,11525,-0.13896580040454865
1534863383.3668582,11531,-0.14033858478069305
1534863391.511641,11533,-0.1430828720331192
1534863468.595172,11550,-0.13883833587169647
1534863500.4531066,11558,-0.14015108346939087
1534863535.9288154,11567,-0.14470450580120087
1534863596.2285595,11582,-0.1383959800004959
1534863660.8166904,11598,-0.1410396844148636
1534863818.7970123,11637,-0.1387755274772644
1534863867.2018979,11649,-0.14445044100284576
1534863875.132695,11651,-0.14346081018447876
1534863915.5235019,11661,-0.13635025918483734
1534863959.5747626,11672,-0.14366258680820465
1534863988.3681276,11679,-0.14569970965385437
1534864015.5056233,11686,-0.14410609006881714
1534864023.6039343,11688,-0.14310093224048615
1534864101.2746391,11705,-0.14273354411125183
1534864177.65838,11724,-0.1437133252620697
1534864321.4309013,11760,-0.13985607028007507
1534864431.1294734,11787,-0.14571626484394073
1534864454.9529705,11793,-0.14457550644874573
1534864491.1049247,11802,-0.14741604030132294
1534864611.5594847,11832,-0.14367781579494476
1534864714.099762,11855,-0.14139261841773987
1534864718.2019455,11856,-0.14479182660579681
1534864791.3831556,11874,-0.1426478624343872
1534864903.7386308,11902,-0.1426536589860916
1534864923.7771146,11907,-0.14249996840953827
1534865031.2018845,11934,-0.13925950229167938
1534865063.7430017,11942,-0.14606423676013947
1534865083.99314,11947,-0.14176909625530243
1534865091.8511906,11949,-0.142148956656456
1534865096.0713556,11950,-0.1426411271095276
1534865175.9891477,11970,-0.14144498109817505
1534865195.914529,11975,-0.14146579802036285
1534865252.628431,11989,-0.14171592891216278
1534865293.0032845,11999,-0.13651718199253082
1534865321.532834,12004,-0.1446012705564499
1534865350.1294458,12011,-0.1404322236776352
1534865426.135973,12030,-0.13871288299560547
1534865474.9439762,12042,-0.143995001912117
1534865616.9093363,12077,-0.1422434002161026
1534865653.495989,12086,-0.14255082607269287
1534865846.8421645,12134,-0.14227674901485443
1534865866.7301686,12139,-0.13590241968631744
1534865935.6187568,12154,-0.1444334089756012
1534865980.0491009,12165,-0.13781477510929108
1534865996.2854795,12169,-0.14192485809326172
1534866060.6616306,12185,-0.14294187724590302
1534866112.936805,12198,-0.14547951519489288
1534866192.044314,12218,-0.14211733639240265
1534866228.5631251,12227,-0.14314605295658112
1534866260.4767191,12235,-0.14297828078269958
1534866405.7753227,12271,-0.14545127749443054
1534866486.6896384,12291,-0.1388048380613327
1534866498.8002913,12294,-0.14279614388942719
1534866572.5049868,12310,-0.14667022228240967
1534866636.9575205,12326,-0.14402081072330475
1534866923.3442674,12397,-0.14246077835559845
1534866959.9218452,12406,-0.1462952196598053
1534866963.8737009,12407,-0.14516660571098328
1534867085.0172274,12437,-0.14259813725948334
1534867170.2436514,12456,-0.14099454879760742
1534867182.1706698,12459,-0.14545874297618866
1534867270.4280355,12481,-0.14486385881900787
1534867530.308153,12546,-0.14479795098304749
1534867554.6617484,12552,-0.14456136524677277
1534867562.6011958,12554,-0.1410098820924759
1534867647.2809803,12575,-0.1460767388343811
1534867735.0062656,12597,-0.14450319111347198
1534867861.1849918,12626,-0.1428796648979187
1534868045.6865113,12672,-0.1456027626991272
1534868159.085293,12700,-0.1419779658317566
1534868406.248356,12759,-0.14333520829677582
1534868470.569378,12775,-0.1411723792552948
1534868595.889908,12806,-0.14531978964805603
1534868628.1556869,12814,-0.14504128694534302
1534868712.8321443,12835,-0.14094975590705872
1534868813.059789,12860,-0.1418614387512207
1534868833.5260773,12865,-0.14160746335983276
1534868885.8539457,12878,-0.14379708468914032
1534868938.1948426,12891,-0.14196766912937164
1534868962.0524251,12897,-0.14219994843006134
1534869141.3078408,12939,-0.13883700966835022
1534869145.4091284,12940,-0.14063888788223267
1534869165.1190217,12945,-0.14190207421779633
1534869225.2371569,12960,-0.1439424753189087
1534869460.3780267,13018,-0.14567573368549347
1534869528.7565515,13035,-0.14069394767284393
1534869646.3966286,13062,-0.1446632295846939
1534869650.3868477,13063,-0.14684157073497772
1534869682.9371345,13071,-0.14252254366874695
1534869731.9903579,13083,-0.144394651055336
1534869780.8265467,13095,-0.13587640225887299
1534869841.2715938,13110,-0.14373159408569336
1534869858.2282546,13114,-0.14292092621326447
1534869926.2890155,13131,-0.1438661813735962
1534869999.2955894,13149,-0.1385417878627777
1534870071.3620353,13167,-0.1431252807378769
1534870132.6736228,13182,-0.14448949694633484
1534870173.4358468,13192,-0.14506833255290985
1534870185.7008255,13195,-0.14222359657287598
1534870244.3941927,13207,-0.14405767619609833
1534870248.3651445,13208,-0.14532877504825592
1534870264.429354,13212,-0.14275425672531128
1534870376.3400643,13240,-0.14434166252613068
1534870480.107175,13266,-0.14711825549602509
1534870612.279169,13299,-0.13932541012763977
1534870672.6206312,13314,-0.14368222653865814
1534870825.5548484,13350,-0.14129211008548737
1534870845.702445,13355,-0.1424441635608673
1534871037.061284,13403,-0.14402003586292267
1534871052.9364216,13407,-0.1451125591993332
1534871133.0656543,13427,-0.1417793482542038
1534871330.930402,13476,-0.1404532641172409
1534871444.0203972,13502,-0.1430426388978958
1534871456.06419,13505,-0.1416853815317154
1534871627.1637118,13547,-0.14580148458480835
1534871692.399008,13563,-0.1390087902545929
1534871833.5653853,13598,-0.1422557830810547
1534871894.1945558,13613,-0.14052464067935944
1534871926.4980104,13621,-0.14269950985908508
1534871950.859846,13627,-0.14249223470687866
1534872093.3846788,13660,-0.14321249723434448
1534872162.2264261,13677,-0.1421109437942505
1534872174.104383,13680,-0.1413598507642746
1534872187.249745,13683,-0.1444544643163681
1534872241.2678928,13696,-0.14763391017913818
1534872349.6923704,13723,-0.14834360778331757
1534872422.6480734,13741,-0.14181120693683624
1534872450.9870837,13748,-0.14460982382297516
1534872479.08907,13755,-0.14548876881599426
1534872568.283986,13777,-0.1435117870569229
1534872652.5928886,13798,-0.14393937587738037
1534872713.8422143,13811,-0.14551150798797607
1534872854.3184707,13846,-0.14356142282485962
1534872946.5217674,13869,-0.13921275734901428
1534872958.819585,13872,-0.14212916791439056
1534873011.3057642,13885,-0.14224040508270264
1534873027.4845803,13889,-0.14647239446640015
1534873052.0267088,13895,-0.14715373516082764
1534873224.4688368,13938,-0.1460171788930893
1534873228.4743104,13939,-0.14512799680233002
1534873314.5352628,13958,-0.14556464552879333
1534873326.7454183,13961,-0.14432749152183533
1534873359.328809,13969,-0.1448872834444046
1534873363.4199145,13970,-0.1449507623910904
1534873367.43703,13971,-0.14243656396865845
1534873391.6668868,13977,-0.1429358273744583
1534873472.2613952,13997,-0.1384156495332718
1534873480.3255987,13999,-0.14239433407783508
1534873552.825365,14017,-0.14564703404903412
1534873753.7419016,14067,-0.13950227200984955
1534873809.011391,14081,-0.14531786739826202
1534873832.8147037,14087,-0.1448066085577011
1534873978.7359076,14121,-0.14530758559703827
1534874143.4693475,14162,-0.14386476576328278
1534874256.8129382,14190,-0.14278870820999146
1534874365.670185,14217,-0.14640705287456512
1534874384.6575012,14222,-0.14564663171768188
1534874408.7442026,14228,-0.14750631153583527
1534874508.8920383,14251,-0.14544856548309326
1534874609.676972,14276,-0.14243480563163757
1534874657.4853497,14288,-0.14611060917377472
1534874661.540995,14289,-0.14076615869998932
1534874685.9927018,14295,-0.14376235008239746
1534874722.2254057,14304,-0.14427822828292847
1534874791.2292886,14321,-0.14374461770057678
1534874840.3971155,14333,-0.13820745050907135
1534874864.8010378,14339,-0.14508092403411865
1534874946.319884,14359,-0.14420104026794434
1534874962.0320158,14363,-0.1447455883026123
1534875058.9224713,14387,-0.14155623316764832
1534875066.8729372,14389,-0.13742299377918243
1534875102.6530607,14398,-0.1381305307149887
1534875312.094198,14448,-0.14133892953395844
1534875409.1666608,14472,-0.14342960715293884
1534875500.867332,14495,-0.14102162420749664
1534875641.4594245,14530,-0.13861414790153503
1534875645.4012878,14531,-0.14368592202663422
1534875751.5181844,14555,-0.14351347088813782
1534875759.5719872,14557,-0.14581464231014252
1534875763.5553374,14558,-0.14225435256958008
1534875885.5606189,14588,-0.1462506204843521
1534875985.8094604,14613,-0.14050565659999847
1534876005.6908147,14618,-0.14332321286201477
1534876066.0630898,14633,-0.14388659596443176
1534876090.211417,14639,-0.14468444883823395
1534876209.910815,14669,-0.14482329785823822
1534876214.0408697,14670,-0.14415358006954193
1534876246.4693954,14678,-0.14358197152614594
1534876262.8470428,14682,-0.1427529901266098
1534876287.539873,14688,-0.14048853516578674
1534876360.2968876,14704,-0.1401941329240799
1534876532.1137292,14747,-0.1356673240661621
1534876580.9196174,14759,-0.14332367479801178
1534876625.3210196,14770,-0.1440960019826889
1534876665.2125475,14780,-0.14071747660636902
1534876669.3887486,14781,-0.1387191116809845
1534876685.36716,14785,-0.14593587815761566
1534876701.315565,14789,-0.142287015914917
1534876717.582164,14793,-0.14047369360923767
1534876786.5335617,14810,-0.14234037697315216
1534876810.5678835,14816,-0.1448998749256134
1534876826.3920443,14820,-0.14118711650371552
1534876834.5375128,14822,-0.14078454673290253
1534876935.976193,14847,-0.14067654311656952
1534877020.700557,14866,-0.14312586188316345
1534877049.0655172,14873,-0.14673906564712524
1534877053.1524584,14874,-0.14738792181015015
1534877118.620739,14890,-0.1412239372730255
1534877131.0419161,14893,-0.14269250631332397
1534877260.5325596,14925,-0.14222049713134766
1534877264.4778032,14926,-0.14123111963272095
1534877268.6165342,14927,-0.14185215532779694
1534877377.528812,14951,-0.140968918800354
1534877440.279243,14965,-0.14190644025802612
1534877664.8792608,15016,-0.1399366557598114
1534877716.8899827,15028,-0.14279480278491974
1534877975.2423782,15091,-0.1420389860868454
1534878144.7099535,15133,-0.14602811634540558
1534878160.8444312,15137,-0.14238885045051575
1534878251.4069886,15157,-0.14042037725448608
1534878349.084383,15181,-0.14060258865356445
1534878357.275727,15183,-0.14097893238067627
1534878426.266612,15200,-0.13540929555892944
1534878576.6485167,15237,-0.1445602923631668
1534878625.6441896,15249,-0.14215613901615143
1534878699.2587676,15267,-0.13944070041179657
1534878719.3032076,15272,-0.1377107799053192
1534878727.3995,15274,-0.14249415695667267
1534878767.863142,15284,-0.1425033062696457
1534878849.4840546,15302,-0.14304153621196747
1534878913.5021963,15318,-0.1434190273284912
1534878941.976626,15325,-0.1409243643283844
1534879010.7535546,15342,-0.14207877218723297
1534879035.1590335,15348,-0.14334967732429504
1534879063.5481293,15355,-0.13969510793685913
1534879253.0691347,15402,-0.14465315639972687
1534879273.25543,15407,-0.14001460373401642
1534879336.9333751,15423,-0.14148138463497162
1534879361.515825,15429,-0.14158418774604797
1534879401.5006769,15439,-0.14236214756965637
1534879434.006697,15447,-0.14440608024597168
1534879482.119075,15457,-0.1398780643939972
1534879510.534134,15464,-0.13567209243774414
1534879550.6677403,15474,-0.1398608535528183
1534879554.7379532,15475,-0.13953880965709686
1534879558.8505366,15476,-0.14535628259181976
1534879610.8624792,15489,-0.14240685105323792
1534879688.3597338,15508,-0.14336194097995758
1534879768.6794298,15528,-0.13993513584136963
1534879812.7724924,15539,-0.14273011684417725
1534880002.607074,15586,-0.1414218544960022
1534880050.2421083,15598,-0.1411725878715515
1534880103.6286948,15609,-0.14614497125148773
1534880234.2857952,15641,-0.14074411988258362
1534880364.2684708,15673,-0.14358137547969818
1534880488.6591287,15704,-0.1403224766254425
1534880639.142837,15741,-0.1433175653219223
1534880746.1057403,15765,-0.14689548313617706
1534880782.589155,15774,-0.14502324163913727
1534880806.9012485,15780,-0.14355657994747162
1534880867.755969,15795,-0.1375577598810196
1534880936.356003,15812,-0.14321598410606384
1534880994.1262474,15826,-0.14367885887622833
1534881006.611374,15829,-0.1429155021905899
1534881083.269954,15848,-0.14396801590919495
1534881159.8303216,15867,-0.14439256489276886
1534881192.3374336,15875,-0.14526709914207458
1534881493.171011,15947,-0.1429157704114914
1534881627.2347236,15980,-0.14535273611545563
1534881659.41424,15988,-0.14357617497444153
1534881683.6365066,15994,-0.1400761902332306
1534881779.4670131,16018,-0.1375131756067276
1534881783.3239205,16019,-0.13988807797431946
1534881811.1224437,16026,-0.14466235041618347
1534881944.7416635,16057,-0.1431802213191986
1534881968.4028902,16063,-0.13789132237434387
1534882052.8448844,16084,-0.1411622315645218
1534882101.1743584,16096,-0.14486080408096313
1534882169.5934584,16113,-0.14515060186386108
1534882185.7385473,16117,-0.13735932111740112
1534882423.9290318,16176,-0.1424698531627655
1534882477.0993006,16189,-0.1404302567243576
1534882520.3655908,16199,-0.14496999979019165
1534882548.3511136,16203,-0.14317314326763153
1534882575.3125267,16209,-0.1373872607946396
1534882659.2394397,16228,-0.1451893448829651
1534882754.043754,16250,-0.13666027784347534
1534882807.798032,16263,-0.13948652148246765
1534883011.4634428,16311,-0.14098723232746124


==> imgs/iatrpo_EpLenMean_0.csv <==
Wall time,Step,Value
1535134423.8095403,2,13.074999809265137
1535134440.3708205,4,12.925000190734863
1535134457.5249097,6,13.649999618530273
1535134466.319255,7,12.600000381469727
1535134483.8510873,9,13.574999809265137
1535134501.479156,11,13.574999809265137
1535134510.4188907,12,12.949999809265137
1535134519.4328296,13,14.125
1535134528.3204162,14,14.0
1535134537.1924686,15,13.550000190734863
1535134546.0941982,16,13.574999809265137
1535134554.9645002,17,13.925000190734863
1535134563.7974532,18,13.199999809265137
1535134572.7252135,19,13.800000190734863
1535134581.5481257,20,12.600000381469727
1535134590.36493,21,13.625
1535134599.249753,22,12.925000190734863
1535134608.0676477,23,12.725000381469727
1535134625.740178,25,11.100000381469727
1535134634.6461463,26,13.574999809265137
1535134652.5279849,28,13.774999618530273
1535134680.265351,31,13.875
1535134689.3491788,32,13.725000381469727
1535134698.2528362,33,13.324999809265137
1535134707.2388709,34,13.550000190734863
1535134716.388214,35,12.324999809265137
1535134734.979381,37,13.024999618530273
1535134763.7565823,40,13.25
1535134773.572336,41,13.475000381469727
1535134793.5080492,43,13.850000381469727
1535134803.370626,44,13.875
1535134813.6036363,45,13.524999618530273
1535134824.0103343,46,13.975000381469727
1535134834.4805205,47,13.375
1535134845.0696151,48,14.0
1535134866.7520206,50,14.074999809265137
1535134877.5073614,51,15.074999809265137
1535134909.3694026,54,13.600000381469727
1535134920.049022,55,14.024999618530273
1535134930.697902,56,16.475000381469727
1535134941.3342977,57,17.725000381469727
1535134952.3145194,58,18.024999618530273
1535134984.3425708,61,18.700000762939453
1535134994.8464677,62,20.299999237060547
1535135005.347942,63,20.674999237060547
1535135015.8619308,64,26.850000381469727
1535135026.5659707,65,22.575000762939453
1535135037.184016,66,25.375
1535135047.8665357,67,24.274999618530273
1535135058.6017923,68,23.625
1535135069.195732,69,25.725000381469727
1535135079.7798746,70,22.875
1535135101.242587,72,28.424999237060547
1535135111.8018646,73,26.549999237060547
1535135122.5149179,74,29.274999618530273
1535135133.1223004,75,30.875
1535135154.0371897,77,30.524999618530273
1535135164.7253737,78,28.049999237060547
1535135175.4485602,79,29.475000381469727
1535135185.8643134,80,31.549999237060547
1535135206.8995066,82,32.29999923706055
1535135217.7642372,83,36.275001525878906
1535135239.069457,85,39.025001525878906
1535135249.7703571,86,40.125
1535135260.5820138,87,37.07500076293945
1535135271.5598404,88,35.95000076293945
1535135282.2969036,89,34.625
1535135293.2062154,90,35.400001525878906
1535135314.6360903,92,38.17499923706055
1535135325.0502605,93,34.04999923706055
1535135335.4934113,94,34.474998474121094
1535135345.9801724,95,34.349998474121094
1535135367.6769497,97,38.45000076293945
1535135378.1999414,98,41.525001525878906
1535135399.0984688,100,36.17499923706055
1535135409.4190888,101,34.775001525878906
1535135420.1350305,102,37.625
1535135430.8730857,103,38.875
1535135441.6593964,104,34.099998474121094
1535135452.0478933,105,36.599998474121094
1535135463.1592515,106,38.45000076293945
1535135474.1788278,107,39.375
1535135506.59606,110,42.57500076293945
1535135517.3986115,111,41.75
1535135550.34197,114,43.70000076293945
1535135571.4107218,116,41.849998474121094
1535135582.0207899,117,41.79999923706055
1535135592.7336416,118,40.400001525878906
1535135603.3243732,119,36.79999923706055
1535135613.7711384,120,32.42499923706055
1535135624.2865605,121,35.0
1535135634.9774518,122,39.625
1535135655.9917524,124,41.82500076293945
1535135666.4178944,125,40.04999923706055
1535135676.9322426,126,40.42499923706055
1535135687.429964,127,41.75
1535135698.1586258,128,44.70000076293945
1535135719.2872343,130,41.275001525878906
1535135729.8411396,131,36.900001525878906
1535135761.423624,134,46.525001525878906
1535135772.3313704,135,44.04999923706055
1535135793.508994,137,34.875
1535135804.0359309,138,37.150001525878906
1535135825.2763696,140,43.349998474121094
1535135846.267486,142,43.125
1535135856.7200038,143,43.75
1535135867.329437,144,43.474998474121094
1535135877.8726048,145,44.20000076293945
1535135888.4357796,146,45.5
1535135899.1355245,147,43.32500076293945
1535135920.6865156,149,45.20000076293945
1535135961.8022056,150,46.25
1535135972.353236,151,46.5
1535135983.4140706,152,40.82500076293945
1535136004.8924687,154,40.70000076293945
1535136015.7470932,155,43.57500076293945
1535136026.91922,156,43.42499923706055
1535136048.2563126,158,42.82500076293945
1535136058.9326031,159,46.650001525878906
1535136070.716028,160,45.400001525878906
1535136093.2641277,162,45.650001525878906
1535136104.962474,163,42.67499923706055
1535136127.8222783,165,45.32500076293945
1535136139.6841176,166,47.625
1535136161.924207,168,44.75
1535136175.0981724,169,43.20000076293945
1535136187.259582,170,47.25
1535136209.758068,172,46.349998474121094
1535136220.7443805,173,44.775001525878906
1535136231.8816044,174,41.45000076293945
1535136254.1649697,176,44.45000076293945
1535136265.5475323,177,43.20000076293945
1535136276.3881223,178,44.900001525878906
1535136288.1097114,179,45.17499923706055
1535136310.860528,181,44.5
1535136323.6403496,182,48.0
1535136334.577025,183,48.92499923706055
1535136345.2191567,184,47.875
1535136356.0869868,185,44.224998474121094
1535136367.118899,186,44.125
1535136378.3467238,187,47.775001525878906
1535136390.9290054,188,49.82500076293945
1535136402.0562513,189,48.599998474121094
1535136423.7641308,191,44.70000076293945
1535136434.5048873,192,45.625
1535136467.7242796,195,46.04999923706055
1535136512.2913256,199,49.125
1535136523.5148475,200,48.400001525878906
1535136543.6997716,202,47.92499923706055
1535136555.279759,203,42.70000076293945
1535136566.318868,204,42.32500076293945
1535136588.7104242,206,42.20000076293945
1535136599.7015345,207,44.525001525878906
1535136610.5736477,208,46.625
1535136621.3503144,209,47.75
1535136631.695783,210,46.150001525878906
1535136665.4370131,213,44.025001525878906
1535136677.0194876,214,43.42499923706055
1535136688.7759826,215,43.849998474121094
1535136699.562992,216,45.29999923706055
1535136733.3077993,219,46.125
1535136744.829806,220,47.974998474121094
1535136754.7358208,221,48.974998474121094
1535136766.280638,222,48.974998474121094
1535136777.4046981,223,46.92499923706055
1535136789.5413327,224,45.650001525878906
1535136812.4763126,226,48.099998474121094
1535136825.0681555,227,46.67499923706055
1535136837.8606803,228,44.650001525878906
1535136860.7531717,230,46.349998474121094
1535136872.789446,231,46.625
1535136883.8932946,232,44.82500076293945
1535136895.588357,233,44.875
1535136905.7192495,234,46.20000076293945
1535136916.2838802,235,45.099998474121094
1535136927.6617045,236,46.54999923706055
1535136951.292175,238,45.224998474121094
1535136963.4286327,239,43.400001525878906
1535136984.980593,241,42.525001525878906
1535136996.7411802,242,43.32500076293945
1535137007.7364154,243,48.07500076293945
1535137031.065683,245,47.04999923706055
1535137041.34055,246,43.150001525878906
1535137052.1625867,247,45.349998474121094
1535137063.8932648,248,45.79999923706055
1535137074.3973887,249,44.57500076293945
1535137085.5313475,250,47.54999923706055
1535137097.3953447,251,50.349998474121094
1535137107.2662668,252,45.650001525878906
1535137118.7385566,253,45.20000076293945
1535137129.2819548,254,49.525001525878906
1535137139.314522,255,48.5
1535137150.0797262,256,48.224998474121094
1535137185.4650548,259,45.95000076293945
1535137197.4947777,260,43.67499923706055
1535137208.5228105,261,44.849998474121094
1535137220.2464032,262,47.650001525878906
1535137242.4106016,264,46.599998474121094
1535137266.2095995,266,45.275001525878906
1535137288.8887355,268,46.32500076293945
1535137312.4240005,270,44.17499923706055
1535137334.8338058,272,44.0
1535137345.968414,273,45.875
1535137356.8659859,274,46.04999923706055
1535137367.3028746,275,46.67499923706055
1535137378.2438385,276,47.32500076293945
1535137400.0047436,278,48.0
1535137410.9148786,279,48.599998474121094
1535137422.0830798,280,45.349998474121094
1535137433.3274658,281,45.525001525878906
1535137444.5046093,282,47.150001525878906
1535137455.913612,283,47.224998474121094
1535137467.005063,284,47.67499923706055
1535137478.182562,285,46.974998474121094
1535137533.7027602,290,45.724998474121094
1535137555.902925,292,45.099998474121094
1535137566.6772084,293,47.400001525878906
1535137589.1491926,295,47.07500076293945
1535137600.162797,296,44.57500076293945
1535137610.9073498,297,46.275001525878906
1535137621.7389638,298,46.54999923706055
1535137632.6993291,299,47.54999923706055
1535137676.4330482,300,45.525001525878906
1535137687.4493093,301,43.650001525878906
1535137698.2741218,302,43.525001525878906
1535137709.3413296,303,46.25
1535137720.3086276,304,48.125
1535137731.4150302,305,46.54999923706055
1535137765.0225382,308,47.04999923706055
1535137776.3338566,309,47.625
1535137798.4913256,311,47.400001525878906
1535137831.767964,314,43.849998474121094
1535137842.8548715,315,46.224998474121094
1535137864.5584428,317,48.099998474121094
1535137875.7132132,318,47.724998474121094
1535137887.1533127,319,48.57500076293945
1535137898.2380466,320,48.125
1535137909.137635,321,47.775001525878906
1535137920.2463095,322,49.17499923706055
1535137931.412242,323,49.875
1535137942.5417314,324,48.54999923706055
1535137953.7705967,325,46.32500076293945
1535137964.967618,326,44.974998474121094
1535137976.0245893,327,47.04999923706055
1535137986.9957025,328,49.375
1535137997.9678805,329,47.20000076293945
1535138020.0161657,331,47.224998474121094
1535138031.1641853,332,48.525001525878906
1535138053.43584,334,48.82500076293945
1535138075.7010388,336,47.32500076293945
1535138097.7233496,338,45.95000076293945
1535138119.642186,340,42.45000076293945
1535138130.6205964,341,41.724998474121094
1535138141.7107916,342,41.525001525878906
1535138152.32106,343,44.599998474121094
1535138163.4346719,344,47.0
1535138174.5164578,345,48.82500076293945
1535138185.497934,346,47.650001525878906
1535138196.59111,347,46.57500076293945
1535138207.7879653,348,45.150001525878906
1535138218.6767404,349,46.474998474121094
1535138229.7600617,350,46.775001525878906
1535138240.8584418,351,46.42499923706055
1535138252.0795462,352,48.92499923706055
1535138262.9937127,353,49.150001525878906
1535138274.271098,354,47.29999923706055
1535138285.3027196,355,44.20000076293945
1535138307.7429695,357,46.0
1535138319.0095613,358,46.849998474121094
1535138330.2126064,359,46.400001525878906
1535138341.1933124,360,45.724998474121094
1535138352.293853,361,46.974998474121094
1535138363.231285,362,47.82500076293945
1535138374.3682275,363,49.25
1535138385.2886884,364,47.0
1535138396.2476742,365,45.275001525878906
1535138407.147926,366,48.42499923706055
1535138418.131285,367,48.54999923706055
1535138429.2566943,368,47.525001525878906
1535138440.3671243,369,47.92499923706055
1535138462.6069407,371,48.099998474121094
1535138473.4635794,372,43.375
1535138495.340382,374,49.07500076293945
1535138517.777192,376,49.0
1535138528.6662397,377,47.92499923706055
1535138539.7216785,378,44.875
1535138550.7936912,379,45.79999923706055
1535138561.823831,380,45.57500076293945
1535138583.876275,382,45.04999923706055
1535138594.9085362,383,45.724998474121094
1535138616.6106813,385,46.349998474121094
1535138627.5774753,386,45.42499923706055
1535138638.347417,387,46.375
1535138649.2984593,388,45.79999923706055
1535138660.1440303,389,47.54999923706055
1535138681.7180192,391,46.25
1535138692.489314,392,46.150001525878906
1535138703.190741,393,47.07500076293945
1535138713.975957,394,47.92499923706055
1535138746.1972618,397,45.474998474121094
1535138767.5801156,399,46.75
1535138778.2355933,400,45.82500076293945
1535138799.8240104,402,46.42499923706055
1535138810.5170267,403,45.650001525878906
1535138821.3724597,404,46.099998474121094
1535138842.9943292,406,47.599998474121094
1535138853.459447,407,47.375
1535138874.295509,409,46.125
1535138894.94888,411,46.79999923706055
1535138936.462573,415,47.974998474121094
1535138946.8939629,416,47.95000076293945
1535138957.3314302,417,46.375
1535138988.608821,420,47.0
1535138998.989938,421,44.70000076293945
1535139009.4929118,422,45.125
1535139019.9661627,423,46.29999923706055
1535139030.4830563,424,47.17499923706055
1535139040.8746207,425,47.25
1535139061.894598,427,47.54999923706055
1535139082.751182,429,47.150001525878906
1535139103.627472,431,47.150001525878906
1535139124.4809742,433,45.349998474121094
1535139155.9089088,436,45.0
1535139166.390222,437,46.275001525878906
1535139187.3199708,439,46.54999923706055
1535139197.804868,440,47.224998474121094
1535139208.4111977,441,48.07500076293945
1535139218.9202116,442,46.875
1535139229.4960854,443,45.650001525878906
1535139250.3563628,445,45.32500076293945
1535139260.8482492,446,45.849998474121094
1535139271.395387,447,44.400001525878906
1535139281.8610654,448,45.92499923706055
1535139292.4975896,449,46.525001525878906
1535139332.1707215,450,46.79999923706055
1535139342.5671182,451,47.724998474121094
1535139353.033526,452,47.82500076293945
1535139363.4727137,453,46.45000076293945
1535139373.8709579,454,44.625
1535139384.2371964,455,46.900001525878906
1535139394.8022199,456,48.224998474121094
1535139415.7485294,458,46.82500076293945
1535139426.3023689,459,45.625
1535139436.7538476,460,45.75
1535139447.3038037,461,45.5
1535139457.7384198,462,46.625
1535139468.1028402,463,47.650001525878906
1535139478.6086137,464,47.849998474121094
1535139489.0712001,465,46.025001525878906
1535139499.385628,466,44.79999923706055
1535139509.8184605,467,46.92499923706055
1535139520.2885106,468,47.92499923706055
1535139530.7368865,469,48.099998474121094
1535139541.202795,470,46.849998474121094
1535139551.5703695,471,47.224998474121094
1535139562.073619,472,46.775001525878906
1535139572.693826,473,47.625
1535139583.121049,474,46.400001525878906
1535139593.6856494,475,46.82500076293945
1535139625.1014872,478,47.125
1535139635.567459,479,46.25
1535139677.0973625,483,46.32500076293945
1535139708.154154,486,45.900001525878906
1535139718.506043,487,47.400001525878906
1535139728.8285828,488,46.724998474121094
1535139739.1112363,489,46.29999923706055
1535139749.459877,490,46.75
1535139770.3569188,492,47.125
1535139780.8086064,493,46.900001525878906
1535139791.289901,494,46.75
1535139822.6549156,497,44.54999923706055
1535139833.2544491,498,44.82500076293945
1535139853.9561558,500,47.349998474121094
1535139895.7048907,504,47.525001525878906
1535139906.1211123,505,46.29999923706055
1535139916.6580648,506,46.20000076293945
1535139927.0648868,507,45.95000076293945
1535139937.6028314,508,46.349998474121094
1535139948.1906261,509,46.17499923706055
1535139958.6024032,510,44.04999923706055
1535139969.221641,511,44.54999923706055
1535139979.7007747,512,46.67499923706055
1535139990.1815825,513,47.375
1535140010.827362,515,47.54999923706055
1535140021.3978584,516,46.42499923706055
1535140031.7431173,517,45.900001525878906
1535140042.1270216,518,45.57500076293945
1535140052.5466518,519,43.92499923706055
1535140062.9931877,520,45.25
1535140073.475923,521,47.32500076293945
1535140104.8913746,524,48.025001525878906
1535140115.2017658,525,47.67499923706055
1535140125.555281,526,46.32500076293945
1535140188.1717286,532,45.29999923706055
1535140208.9695094,534,44.974998474121094
1535140219.3776548,535,46.099998474121094
1535140229.8628068,536,44.75
1535140240.368394,537,45.79999923706055
1535140250.966208,538,45.974998474121094
1535140261.3521988,539,45.849998474121094
1535140271.90251,540,44.599998474121094
1535140282.3583927,541,45.54999923706055
1535140292.762515,542,46.224998474121094
1535140303.239122,543,47.025001525878906
1535140313.6744952,544,47.25
1535140324.1951034,545,47.474998474121094
1535140334.606238,546,47.400001525878906
1535140345.0422096,547,46.125
1535140355.4003718,548,45.900001525878906
1535140366.0149217,549,46.20000076293945
1535140376.4572015,550,44.275001525878906
1535140397.5199592,552,45.375
1535140407.8294928,553,47.275001525878906
1535140418.1957695,554,45.25
1535140438.9681342,556,45.400001525878906
1535140459.9969337,558,45.974998474121094
1535140480.7831154,560,46.75
1535140491.1258116,561,46.650001525878906
1535140501.5946064,562,47.275001525878906
1535140522.3676484,564,47.0
1535140532.868312,565,47.25
1535140543.319383,566,45.82500076293945
1535140564.4984367,568,47.474998474121094
1535140574.8553343,569,46.375
1535140585.3122663,570,46.224998474121094
1535140595.7630367,571,47.07500076293945
1535140606.3187487,572,46.57500076293945
1535140616.7842655,573,46.82500076293945
1535140627.2794015,574,47.07500076293945
1535140637.7335613,575,46.92499923706055
1535140658.6572804,577,47.150001525878906
1535140669.1487894,578,47.150001525878906
1535140679.6667314,579,45.025001525878906
1535140690.261592,580,44.724998474121094
1535140700.714957,581,45.400001525878906
1535140711.1558142,582,43.57500076293945
1535140721.5902705,583,45.400001525878906
1535140732.0338185,584,44.224998474121094
1535140742.5170481,585,45.625
1535140752.9724832,586,46.599998474121094
1535140763.301067,587,46.92499923706055
1535140773.7103758,588,46.775001525878906
1535140784.199361,589,46.07500076293945
1535140794.802197,590,46.224998474121094
1535140815.772213,592,45.400001525878906
1535140826.162187,593,45.5
1535140836.637531,594,46.95000076293945
1535140857.4573252,596,47.42499923706055
1535140867.9930995,597,47.349998474121094
1535140878.384432,598,45.775001525878906
1535140888.7921324,599,44.525001525878906
1535140939.5108151,601,46.875
1535140950.0504792,602,46.95000076293945
1535140960.6290312,603,46.95000076293945
1535140971.0391564,604,46.54999923706055
1535140981.6721435,605,46.07500076293945
1535140992.1920462,606,46.900001525878906
1535141002.761194,607,45.92499923706055
1535141023.6588798,609,45.25
1535141044.6385298,611,44.025001525878906
1535141054.953496,612,44.79999923706055
1535141065.369095,613,46.17499923706055
1535141097.2545996,616,46.25
1535141140.226786,620,45.974998474121094
1535141151.01912,621,45.45000076293945
1535141161.9310813,622,43.900001525878906
1535141172.7766516,623,44.32500076293945
1535141183.5026715,624,45.57500076293945
1535141194.2804463,625,46.04999923706055
1535141204.9318545,626,42.75
1535141215.7129643,627,42.400001525878906
1535141248.1829498,630,46.900001525878906
1535141258.7798123,631,47.125
1535141269.5469544,632,46.82500076293945
1535141280.27887,633,45.900001525878906
1535141301.7409275,635,45.775001525878906
1535141312.463635,636,47.07500076293945
1535141323.2838354,637,47.17499923706055
1535141344.8088882,639,46.474998474121094
1535141355.55463,640,46.900001525878906
1535141366.2904232,641,46.54999923706055
1535141377.4154992,642,46.45000076293945
1535141388.5142226,643,46.42499923706055
1535141399.498489,644,45.849998474121094
1535141410.64504,645,45.95000076293945
1535141421.746936,646,46.875
1535141432.7306368,647,45.92499923706055
1535141443.3854659,648,45.150001525878906
1535141454.6182644,649,44.95000076293945
1535141465.5177815,650,45.25
1535141476.3106742,651,45.724998474121094
1535141487.006295,652,46.349998474121094
1535141497.8057895,653,44.525001525878906
1535141508.5295455,654,44.875
1535141540.8711917,657,45.599998474121094
1535141551.7757103,658,46.349998474121094
1535141573.1259885,660,46.150001525878906
1535141583.8996706,661,46.17499923706055
1535141594.7351074,662,47.0
1535141605.4638534,663,46.724998474121094
1535141616.3099494,664,45.599998474121094
1535141627.0536542,665,46.150001525878906
1535141637.9033134,666,46.17499923706055
1535141648.741499,667,46.79999923706055
1535141659.5493407,668,46.82500076293945
1535141670.3750436,669,45.20000076293945
1535141681.2308505,670,45.474998474121094
1535141703.031346,672,45.974998474121094
1535141713.7501802,673,46.92499923706055
1535141724.7019932,674,46.474998474121094
1535141735.3472462,675,46.474998474121094
1535141745.9860787,676,46.625
1535141767.600843,678,43.70000076293945
1535141778.3808382,679,44.75
1535141789.2370186,680,46.32500076293945
1535141799.9875789,681,46.625
1535141810.8109941,682,46.400001525878906
1535141821.6684172,683,45.974998474121094
1535141832.548755,684,45.95000076293945
1535141843.308382,685,45.95000076293945
1535141854.0209615,686,46.25
1535141865.171758,687,45.82500076293945
1535141876.283367,688,46.125
1535141887.217971,689,46.125
1535141898.1334715,690,46.525001525878906
1535141931.0928998,693,45.42499923706055
1535141953.1860507,695,43.400001525878906
1535141975.5287771,697,45.45000076293945
1535142008.2283473,700,46.25
1535142019.076229,701,46.275001525878906
1535142029.9826949,702,46.849998474121094
1535142040.9259758,703,46.75
1535142051.706259,704,46.79999923706055
1535142062.4920714,705,46.375
1535142073.6278715,706,45.900001525878906
1535142084.5095475,707,46.67499923706055
1535142095.2648358,708,46.25
1535142106.1213832,709,45.349998474121094
1535142117.0839546,710,46.400001525878906
1535142127.9375877,711,45.599998474121094
1535142138.8024495,712,43.474998474121094
1535142171.8498392,715,45.45000076293945
1535142182.6143885,716,44.400001525878906
1535142193.2717564,717,44.724998474121094
1535142214.776603,719,45.375
1535142225.737194,720,46.125
1535142247.666903,722,46.07500076293945
1535142258.6614623,723,46.20000076293945
1535142269.730662,724,44.875
1535142280.6278212,725,45.400001525878906
1535142291.5862315,726,46.45000076293945
1535142302.3607414,727,43.400001525878906
1535142335.1912584,730,46.32500076293945
1535142346.0965,731,45.92499923706055
1535142356.855497,732,46.599998474121094
1535142389.1119637,735,43.599998474121094
1535142400.0729249,736,43.875
1535142410.8804262,737,45.224998474121094
1535142432.8080099,739,44.82500076293945
1535142444.0133195,740,44.5
1535142454.9709792,741,46.099998474121094
1535142465.9450207,742,46.29999923706055
1535142476.9367542,743,45.57500076293945
1535142487.7018442,744,44.525001525878906
1535142498.474256,745,44.349998474121094
1535142509.3803718,746,46.275001525878906
1535142520.2346437,747,46.17499923706055
1535142530.8118756,748,46.17499923706055
1535142582.7306588,750,45.650001525878906
1535142593.7932522,751,44.42499923706055
1535142604.4522927,752,46.474998474121094
1535142615.2847793,753,46.04999923706055
1535142626.215573,754,45.79999923706055
1535142637.1328497,755,46.57500076293945
1535142647.7931728,756,45.849998474121094
1535142658.6974065,757,45.474998474121094
1535142691.2997444,760,46.125
1535142701.8737743,761,46.20000076293945
1535142723.526069,763,46.025001525878906
1535142734.2678177,764,46.125
1535142745.0420074,765,45.349998474121094
1535142755.9523726,766,45.849998474121094
1535142766.9104636,767,46.67499923706055
1535142777.7585287,768,46.650001525878906
1535142799.3310297,770,44.349998474121094
1535142810.127853,771,44.0
1535142821.048197,772,45.95000076293945
1535142831.9613543,773,46.32500076293945
1535142843.0453613,774,46.25
1535142853.9464736,775,46.42499923706055
1535142864.81941,776,46.400001525878906
1535142875.6615415,777,46.67499923706055
1535142908.2575078,780,46.17499923706055
1535142919.2461512,781,46.29999923706055
1535142940.7794242,783,46.224998474121094
1535142951.5523856,784,45.57500076293945
1535142962.1608725,785,45.57500076293945
1535142972.8347409,786,45.275001525878906
1535142983.581984,787,44.650001525878906
1535142994.253215,788,46.275001525878906
1535143016.03478,790,46.099998474121094
1535143026.9677393,791,46.275001525878906
1535143038.0044825,792,46.775001525878906
1535143048.8917022,793,45.025001525878906
1535143059.6716597,794,44.775001525878906
1535143070.4764967,795,45.224998474121094
1535143081.3365026,796,45.150001525878906
1535143092.1489265,797,45.32500076293945
1535143103.0766428,798,46.07500076293945
1535143113.9470274,799,45.92499923706055
1535143125.0674627,800,45.599998474121094
1535143136.0401473,801,45.650001525878906
1535143158.0052557,803,46.07500076293945
1535143179.52286,805,46.099998474121094
1535143190.2869802,806,45.775001525878906
1535143201.2489188,807,45.92499923706055
1535143211.9991112,808,45.900001525878906
1535143222.931347,809,45.67499923706055
1535143233.7752085,810,45.150001525878906
1535143255.455739,812,45.0
1535143266.1586044,813,45.95000076293945
1535143277.1044452,814,45.92499923706055
1535143287.8319128,815,45.625
1535143298.6128764,816,45.54999923706055
1535143309.2229125,817,45.474998474121094
1535143331.0087786,819,44.92499923706055
1535143353.1277437,821,45.0
1535143364.0993488,822,44.125
1535143386.2849877,824,42.95000076293945
1535143397.213176,825,43.57500076293945
1535143408.4369953,826,45.875
1535143441.3572748,829,45.349998474121094
1535143452.1990678,830,45.92499923706055
1535143463.1998093,831,44.82500076293945
1535143474.1797073,832,45.650001525878906
1535143485.1995945,833,45.04999923706055
1535143507.0046802,835,46.0
1535143517.8235273,836,45.54999923706055
1535143528.8469563,837,45.974998474121094
1535143539.801048,838,45.099998474121094
1535143550.773167,839,42.900001525878906
1535143561.6294858,840,43.42499923706055
1535143572.4466133,841,45.75
1535143594.0866518,843,45.45000076293945
1535143605.2381399,844,45.32500076293945
1535143627.0647213,846,45.92499923706055
1535143638.0095537,847,45.75
1535143648.9162772,848,45.900001525878906
1535143659.9043796,849,46.349998474121094
1535143681.8595538,851,45.349998474121094
1535143692.696762,852,45.42499923706055
1535143703.6362906,853,45.125
1535143714.6432576,854,45.17499923706055
1535143736.1429431,856,43.150001525878906
1535143757.5639386,858,45.474998474121094
1535143779.2441962,860,45.54999923706055
1535143790.1268759,861,45.224998474121094
1535143800.893927,862,44.775001525878906
1535143811.621385,863,44.70000076293945
1535143822.4715185,864,45.20000076293945
1535143865.2807627,868,44.07500076293945
1535143875.9265645,869,44.5
1535143886.521114,870,44.75
1535143897.327579,871,45.82500076293945
1535143908.1175473,872,45.42499923706055
1535143929.471396,874,44.849998474121094
1535143939.9632778,875,44.625
1535143950.4102988,876,45.125
1535143960.9034333,877,45.375
1535143971.6034608,878,45.099998474121094
1535143982.2396815,879,45.25
1535143992.7672124,880,44.099998474121094
1535144003.1709635,881,43.75
1535144013.5678554,882,44.70000076293945
1535144024.2269993,883,45.82500076293945
1535144045.4567614,885,44.20000076293945
1535144056.0886602,886,44.625
1535144066.7944243,887,45.900001525878906
1535144077.4796329,888,44.04999923706055
1535144088.062113,889,42.875
1535144098.762396,890,45.0
1535144109.694941,891,44.29999923706055
1535144131.089092,893,44.974998474121094
1535144141.6291392,894,45.5
1535144152.0664692,895,44.95000076293945
1535144162.5993211,896,43.974998474121094
1535144173.052474,897,45.150001525878906
1535144183.4900308,898,44.45000076293945
1535144194.1603549,899,44.29999923706055
1535144233.8410292,900,45.400001525878906
1535144244.5145772,901,45.150001525878906
1535144286.7605357,905,45.57500076293945
1535144297.1748323,906,45.724998474121094
1535144307.7142792,907,46.07500076293945
1535144318.1170185,908,45.525001525878906
1535144328.5210738,909,44.125
1535144339.0455246,910,45.025001525878906
1535144349.5116014,911,44.79999923706055
1535144360.0433547,912,43.54999923706055
1535144370.5222282,913,43.724998474121094
1535144381.0186744,914,45.07500076293945
1535144402.3084316,916,44.125
1535144413.0277781,917,45.5
1535144423.6757095,918,43.5
1535144434.3273613,919,43.95000076293945
1535144455.6510456,921,45.625
1535144466.3345795,922,45.650001525878906
1535144477.1037037,923,45.45000076293945
1535144487.8288221,924,45.54999923706055
1535144498.40429,925,45.42499923706055
1535144509.153258,926,45.099998474121094
1535144530.5987852,928,45.57500076293945
1535144541.3622332,929,45.67499923706055
1535144562.5377653,931,45.0
1535144572.9928064,932,45.0
1535144583.652934,933,45.0
1535144594.2221797,934,43.974998474121094
1535144604.8081,935,45.349998474121094
1535144615.458366,936,45.275001525878906
1535144636.859808,938,45.275001525878906
1535144658.4649012,940,44.25
1535144690.326222,943,45.650001525878906
1535144700.7814965,944,44.75
1535144711.4241602,945,44.82500076293945
1535144722.1295545,946,45.29999923706055
1535144743.710594,948,44.79999923706055
1535144754.8292897,949,45.45000076293945
1535144766.0265253,950,43.974998474121094
1535144787.6045578,952,45.900001525878906
1535144798.6644137,953,46.07500076293945
1535144809.682765,954,45.849998474121094
1535144820.7180195,955,45.599998474121094
1535144842.7067685,957,45.67499923706055
1535144853.8243845,958,45.82500076293945
1535144864.8969054,959,45.5
1535144876.0879765,960,45.79999923706055
1535144887.1766498,961,45.45000076293945
1535144898.4403868,962,45.375
1535144909.4639757,963,45.07500076293945
1535144920.3079355,964,45.099998474121094
1535144931.3012202,965,45.349998474121094
1535144953.059911,967,45.45000076293945
1535144964.044926,968,45.400001525878906
1535144985.4925034,970,44.724998474121094
1535145007.3283472,972,45.400001525878906
1535145017.991988,973,45.79999923706055
1535145039.3500135,975,44.54999923706055
1535145050.1627324,976,45.42499923706055
1535145061.0058296,977,45.82500076293945
1535145071.601021,978,45.67499923706055
1535145082.1347597,979,45.525001525878906
1535145092.766952,980,45.724998474121094
1535145103.3779988,981,45.875
1535145124.6277933,983,44.900001525878906
1535145135.4301424,984,45.20000076293945
1535145146.1127677,985,45.29999923706055
1535145156.772977,986,44.70000076293945
1535145177.9557974,988,45.349998474121094
1535145188.61378,989,45.599998474121094
1535145199.2120652,990,45.474998474121094
1535145209.9612443,991,45.525001525878906
1535145220.6432288,992,45.724998474121094
1535145252.4322991,995,45.224998474121094
1535145273.803919,997,44.224998474121094
1535145284.504804,998,44.125
1535145306.1826372,1000,45.224998474121094
1535145317.1194725,1001,45.125
1535145338.2630863,1003,44.224998474121094
1535145348.962559,1004,45.150001525878906
1535145359.6274788,1005,45.42499923706055
1535145370.1459646,1006,45.45000076293945
1535145391.66149,1008,45.25
1535145402.4406545,1009,45.25
1535145413.6483533,1010,45.29999923706055
1535145435.41532,1012,45.54999923706055
1535145445.6193893,1013,45.57500076293945
1535145456.3637087,1014,45.224998474121094
1535145467.2453148,1015,44.95000076293945
1535145488.5618186,1017,45.70000076293945
1535145499.5845714,1018,45.224998474121094
1535145521.0536363,1020,44.400001525878906
1535145542.4625626,1022,44.775001525878906
1535145553.4192464,1023,44.67499923706055
1535145575.4124036,1025,42.625
1535145586.3345084,1026,43.29999923706055
1535145597.1326988,1027,44.70000076293945
1535145607.9668167,1028,44.525001525878906
1535145629.9834924,1030,45.45000076293945
1535145651.861099,1032,44.150001525878906
1535145662.5855088,1033,44.525001525878906
1535145673.3027523,1034,44.17499923706055
1535145683.8213751,1035,45.099998474121094
1535145694.4621375,1036,45.04999923706055
1535145705.5726326,1037,45.0
1535145716.441662,1038,43.974998474121094
1535145727.2760897,1039,44.125
1535145738.443671,1040,44.75
1535145749.3983552,1041,44.04999923706055
1535145771.0420864,1043,45.29999923706055
1535145781.8960583,1044,45.25
1535145792.6270678,1045,44.79999923706055
1535145803.515513,1046,44.20000076293945
1535145835.6080072,1049,45.375
1535145875.1846733,1050,44.400001525878906
1535145885.904684,1051,44.275001525878906
1535145896.811239,1052,44.775001525878906
1535145907.525195,1053,44.29999923706055
1535145929.0381136,1055,44.349998474121094
1535145939.6554232,1056,44.17499923706055
1535145950.3392055,1057,44.900001525878906
1535145961.1912463,1058,44.375
1535145971.742136,1059,44.79999923706055
1535146024.590713,1064,45.17499923706055
1535146035.1169825,1065,45.224998474121094
1535146045.6704457,1066,45.07500076293945
1535146056.4703496,1067,45.07500076293945
1535146067.2235584,1068,45.42499923706055
1535146077.897812,1069,45.32500076293945
1535146088.4831495,1070,45.400001525878906
1535146098.8852768,1071,45.099998474121094
1535146109.5208602,1072,44.625
1535146120.202971,1073,45.04999923706055
1535146130.6700413,1074,45.32500076293945
1535146141.245111,1075,44.82500076293945
1535146151.9998097,1076,43.775001525878906
1535146162.5446553,1077,43.0
1535146173.14996,1078,44.974998474121094
1535146183.7481592,1079,45.42499923706055
1535146194.4823885,1080,45.45000076293945
1535146205.253465,1081,45.25
1535146215.8794885,1082,45.42499923706055
1535146226.8039813,1083,44.849998474121094
1535146237.4951098,1084,44.75
1535146248.1581075,1085,45.20000076293945
1535146258.891073,1086,44.75
1535146269.6262066,1087,45.025001525878906
1535146291.1689665,1089,44.775001525878906
1535146312.562943,1091,45.099998474121094
1535146323.3759358,1092,45.17499923706055
1535146334.214749,1093,44.974998474121094
1535146345.116307,1094,44.275001525878906
1535146356.1024766,1095,44.32500076293945
1535146377.6300597,1097,44.974998474121094
1535146399.1140811,1099,44.25
1535146409.7716904,1100,44.349998474121094
1535146420.409978,1101,44.275001525878906
1535146431.108294,1102,43.5
1535146452.5482326,1104,44.275001525878906
1535146463.2641644,1105,44.04999923706055
1535146474.0829773,1106,44.32500076293945
1535146484.905573,1107,45.25
1535146495.5588899,1108,45.099998474121094
1535146527.2595747,1111,43.974998474121094
1535146537.8652883,1112,44.79999923706055
1535146570.0159888,1115,43.32500076293945
1535146580.752921,1116,43.54999923706055
1535146591.3664238,1117,44.875
1535146623.457075,1120,45.57500076293945
1535146634.0810454,1121,43.724998474121094
1535146655.030662,1123,45.07500076293945
1535146665.5835721,1124,44.150001525878906
1535146676.2662551,1125,43.625
1535146686.688266,1126,44.474998474121094
1535146697.1618085,1127,44.45000076293945
1535146707.723035,1128,44.625
1535146718.1327448,1129,43.45000076293945
1535146728.606282,1130,42.45000076293945
1535146739.0627272,1131,42.45000076293945
1535146749.6703203,1132,41.57500076293945
1535146770.6753278,1134,44.95000076293945
1535146781.4172897,1135,45.224998474121094
1535146792.055194,1136,43.775001525878906
1535146812.9925413,1138,42.54999923706055
1535146823.4246776,1139,40.775001525878906
1535146833.8846002,1140,42.275001525878906
1535146844.6568425,1141,43.70000076293945
1535146855.597282,1142,44.525001525878906
1535146866.277565,1143,44.349998474121094
1535146876.9421556,1144,43.92499923706055
1535146887.511848,1145,43.400001525878906
1535146908.8483326,1147,44.625
1535146919.4247994,1148,44.20000076293945
1535146940.9420507,1150,42.70000076293945
1535146951.623551,1151,43.92499923706055
1535146962.2975297,1152,42.599998474121094
1535146972.8498404,1153,43.04999923706055
1535146983.290444,1154,44.67499923706055
1535146993.8485918,1155,45.25
1535147004.506808,1156,44.900001525878906
1535147015.2265346,1157,43.25
1535147026.2199366,1158,42.79999923706055
1535147036.8885608,1159,42.224998474121094
1535147047.5712345,1160,44.224998474121094
1535147058.2187073,1161,44.849998474121094
1535147068.893901,1162,43.95000076293945
1535147079.4463894,1163,44.474998474121094
1535147101.900193,1165,44.0
1535147112.8509538,1166,43.82500076293945
1535147123.9706905,1167,44.224998474121094
1535147134.4356577,1168,44.625
1535147155.910916,1170,43.974998474121094
1535147166.5821397,1171,44.775001525878906
1535147209.8927495,1175,44.32500076293945
1535147231.5931578,1177,44.5
1535147242.4459786,1178,44.79999923706055
1535147263.7483437,1180,45.349998474121094
1535147274.5144215,1181,45.42499923706055
1535147285.0757067,1182,45.57500076293945
1535147295.7269545,1183,45.17499923706055
1535147306.313262,1184,45.275001525878906
1535147327.8342404,1186,44.07500076293945
1535147339.0207617,1187,43.57500076293945
1535147349.7215135,1188,43.900001525878906
1535147360.5810142,1189,44.474998474121094
1535147371.5536544,1190,44.474998474121094
1535147382.3330784,1191,45.525001525878906
1535147393.3213804,1192,45.5
1535147403.97074,1193,44.775001525878906
1535147414.6998374,1194,44.17499923706055
1535147425.5680714,1195,45.45000076293945
1535147436.4407086,1196,45.70000076293945
1535147447.3767316,1197,44.57500076293945
1535147458.2078538,1198,44.57500076293945
1535147469.0084782,1199,45.70000076293945
1535147509.0799263,1200,45.650001525878906
1535147519.7792485,1201,45.849998474121094
1535147530.4892929,1202,45.67499923706055
1535147551.9038105,1204,45.349998474121094
1535147562.486307,1205,45.67499923706055
1535147583.8941393,1207,45.375
1535147594.6320443,1208,45.57500076293945
1535147605.0461683,1209,45.525001525878906
1535147626.2934232,1211,45.42499923706055
1535147636.7871635,1212,45.5
1535147647.420091,1213,44.400001525878906
1535147658.0303695,1214,44.275001525878906
1535147668.6748486,1215,45.025001525878906
1535147679.3834167,1216,44.775001525878906
1535147700.820252,1218,45.25
1535147722.4757535,1220,44.599998474121094
1535147744.0199623,1222,45.92499923706055
1535147776.034234,1225,44.400001525878906
1535147786.9696963,1226,44.0
1535147797.59097,1227,45.04999923706055
1535147808.3121011,1228,45.150001525878906
1535147819.0277066,1229,45.0
1535147829.7629693,1230,45.04999923706055
1535147852.023867,1232,44.025001525878906
1535147862.9023492,1233,45.07500076293945
1535147873.4038424,1234,45.474998474121094
1535147883.9618027,1235,45.150001525878906
1535147894.6372385,1236,43.75
1535147905.4558134,1237,44.125
1535147916.1455712,1238,45.57500076293945
1535147927.0409644,1239,45.525001525878906
1535147937.8913286,1240,45.650001525878906
1535147948.166822,1241,45.5
1535147969.4318173,1243,45.150001525878906
1535147979.9592092,1244,45.125
1535147990.621949,1245,45.54999923706055
1535148011.9252326,1247,45.849998474121094
1535148022.7330015,1248,45.375
1535148033.3288941,1249,46.150001525878906
1535148043.9240785,1250,45.54999923706055
1535148054.315681,1251,45.375
1535148064.8855546,1252,44.474998474121094
1535148075.3524914,1253,44.70000076293945
1535148085.9185297,1254,45.974998474121094
1535148096.4126174,1255,46.025001525878906
1535148106.8133132,1256,46.20000076293945
1535148117.5310783,1257,44.29999923706055
1535148128.0342817,1258,45.45000076293945
1535148138.5244842,1259,45.275001525878906
1535148149.1999195,1260,45.224998474121094
1535148170.0588293,1262,45.92499923706055
1535148180.4782906,1263,45.775001525878906
1535148191.0203645,1264,46.099998474121094
1535148201.460539,1265,45.650001525878906
1535148212.03708,1266,44.849998474121094
1535148222.5484085,1267,44.650001525878906
1535148233.2131763,1268,45.57500076293945
1535148243.8392808,1269,45.775001525878906
1535148254.319165,1270,45.474998474121094
1535148275.4128156,1272,45.625
1535148285.7653017,1273,45.375
1535148306.8762834,1275,45.07500076293945
1535148338.6459289,1278,44.375
1535148349.2170343,1279,44.42499923706055
1535148359.8191867,1280,45.525001525878906
1535148381.6710505,1282,45.224998474121094
1535148392.9932761,1283,44.224998474121094
1535148403.6334734,1284,44.525001525878906
1535148427.0597413,1286,45.0
1535148438.4054296,1287,43.92499923706055
1535148450.0002377,1288,45.42499923706055
1535148460.842772,1289,44.70000076293945
1535148472.0489619,1290,44.67499923706055
1535148483.4017255,1291,44.42499923706055
1535148492.955739,1292,44.625
1535148502.6775582,1293,45.45000076293945


==> imgs/iatrpo_EpLenMean_1.csv <==
Wall time,Step,Value
1535134423.8095403,2,13.074999809265137
1535134440.3708205,4,12.925000190734863
1535134457.5249097,6,13.649999618530273
1535134466.319255,7,12.600000381469727
1535134483.8510873,9,13.574999809265137
1535134501.479156,11,13.574999809265137
1535134510.4188907,12,12.949999809265137
1535134519.4328296,13,14.125
1535134528.3204162,14,14.0
1535134537.1924686,15,13.550000190734863
1535134546.0941982,16,13.574999809265137
1535134554.9645002,17,13.925000190734863
1535134563.7974532,18,13.199999809265137
1535134572.7252135,19,13.800000190734863
1535134581.5481257,20,12.600000381469727
1535134590.36493,21,13.625
1535134599.249753,22,12.925000190734863
1535134608.0676477,23,12.725000381469727
1535134625.740178,25,11.100000381469727
1535134634.6461463,26,13.574999809265137
1535134652.5279849,28,13.774999618530273
1535134680.265351,31,13.875
1535134689.3491788,32,13.725000381469727
1535134698.2528362,33,13.324999809265137
1535134707.2388709,34,13.550000190734863
1535134716.388214,35,12.324999809265137
1535134734.979381,37,13.024999618530273
1535134763.7565823,40,13.25
1535134773.572336,41,13.475000381469727
1535134793.5080492,43,13.850000381469727
1535134803.370626,44,13.875
1535134813.6036363,45,13.524999618530273
1535134824.0103343,46,13.975000381469727
1535134834.4805205,47,13.375
1535134845.0696151,48,13.774999618530273
1535134866.7520206,50,14.074999809265137
1535134877.5073614,51,14.5
1535134909.3694026,54,13.600000381469727
1535134920.049022,55,14.024999618530273
1535134930.697902,56,15.949999809265137
1535134941.3342977,57,16.950000762939453
1535134952.3145194,58,16.450000762939453
1535134984.3425708,61,19.25
1535134994.8464677,62,17.975000381469727
1535135005.347942,63,18.5
1535135015.8619308,64,22.475000381469727
1535135026.5659707,65,19.399999618530273
1535135037.184016,66,22.725000381469727
1535135047.8665357,67,23.375
1535135058.6017923,68,23.700000762939453
1535135069.195732,69,24.424999237060547
1535135079.7798746,70,22.049999237060547
1535135101.242587,72,24.875
1535135111.8018646,73,25.674999237060547
1535135122.5149179,74,24.174999237060547
1535135133.1223004,75,26.0
1535135154.0371897,77,27.274999618530273
1535135164.7253737,78,27.274999618530273
1535135175.4485602,79,26.274999618530273
1535135185.8643134,80,26.975000381469727
1535135206.8995066,82,28.674999237060547
1535135217.7642372,83,28.850000381469727
1535135239.069457,85,33.0
1535135249.7703571,86,31.850000381469727
1535135260.5820138,87,30.725000381469727
1535135271.5598404,88,31.125
1535135282.2969036,89,29.399999618530273
1535135293.2062154,90,30.899999618530273
1535135314.6360903,92,31.450000762939453
1535135325.0502605,93,31.149999618530273
1535135335.4934113,94,31.850000381469727
1535135345.9801724,95,30.5
1535135367.6769497,97,31.5
1535135378.1999414,98,32.04999923706055
1535135399.0984688,100,30.875
1535135409.4190888,101,31.424999237060547
1535135420.1350305,102,32.625
1535135430.8730857,103,33.599998474121094
1535135441.6593964,104,32.474998474121094
1535135452.0478933,105,32.224998474121094
1535135463.1592515,106,32.17499923706055
1535135474.1788278,107,32.79999923706055
1535135506.59606,110,33.95000076293945
1535135517.3986115,111,33.32500076293945
1535135550.34197,114,32.95000076293945
1535135571.4107218,116,32.849998474121094
1535135582.0207899,117,33.724998474121094
1535135592.7336416,118,32.625
1535135603.3243732,119,31.549999237060547
1535135613.7711384,120,31.125
1535135624.2865605,121,31.799999237060547
1535135634.9774518,122,32.54999923706055
1535135655.9917524,124,33.07500076293945
1535135666.4178944,125,33.400001525878906
1535135676.9322426,126,33.75
1535135687.429964,127,34.224998474121094
1535135698.1586258,128,34.20000076293945
1535135719.2872343,130,32.974998474121094
1535135729.8411396,131,32.474998474121094
1535135761.423624,134,34.70000076293945
1535135772.3313704,135,33.79999923706055
1535135793.508994,137,30.774999618530273
1535135804.0359309,138,31.149999618530273
1535135825.2763696,140,33.650001525878906
1535135846.267486,142,32.79999923706055
1535135856.7200038,143,33.525001525878906
1535135867.329437,144,33.25
1535135877.8726048,145,33.70000076293945
1535135888.4357796,146,34.099998474121094
1535135899.1355245,147,33.45000076293945
1535135920.6865156,149,33.275001525878906
1535135961.8022056,150,33.625
1535135972.353236,151,33.92499923706055
1535135983.4140706,152,32.775001525878906
1535136004.8924687,154,31.774999618530273
1535136015.7470932,155,31.924999237060547
1535136026.91922,156,31.700000762939453
1535136048.2563126,158,31.399999618530273
1535136058.9326031,159,34.0
1535136070.716028,160,33.75
1535136093.2641277,162,33.599998474121094
1535136104.962474,163,32.95000076293945
1535136127.8222783,165,33.57500076293945
1535136139.6841176,166,33.900001525878906
1535136161.924207,168,33.099998474121094
1535136175.0981724,169,33.224998474121094
1535136187.259582,170,34.775001525878906
1535136209.758068,172,34.900001525878906
1535136220.7443805,173,34.150001525878906
1535136231.8816044,174,32.95000076293945
1535136254.1649697,176,32.57500076293945
1535136265.5475323,177,33.224998474121094
1535136276.3881223,178,34.224998474121094
1535136288.1097114,179,33.17499923706055
1535136310.860528,181,32.150001525878906
1535136323.6403496,182,34.25
1535136334.577025,183,35.224998474121094
1535136345.2191567,184,34.67499923706055
1535136356.0869868,185,33.25
1535136367.118899,186,33.224998474121094
1535136378.3467238,187,34.79999923706055
1535136390.9290054,188,35.125
1535136402.0562513,189,34.95000076293945
1535136423.7641308,191,33.04999923706055
1535136434.5048873,192,33.54999923706055
1535136467.7242796,195,33.70000076293945
1535136512.2913256,199,34.92499923706055
1535136523.5148475,200,35.04999923706055
1535136543.6997716,202,34.20000076293945
1535136555.279759,203,34.775001525878906
1535136566.318868,204,34.724998474121094
1535136588.7104242,206,33.599998474121094
1535136599.7015345,207,33.599998474121094
1535136610.5736477,208,34.474998474121094
1535136621.3503144,209,34.375
1535136631.695783,210,32.724998474121094
1535136665.4370131,213,33.724998474121094
1535136677.0194876,214,33.224998474121094
1535136688.7759826,215,34.42499923706055
1535136699.562992,216,35.0
1535136733.3077993,219,34.29999923706055
1535136744.829806,220,34.67499923706055
1535136754.7358208,221,34.82500076293945
1535136766.280638,222,34.525001525878906
1535136777.4046981,223,33.474998474121094
1535136789.5413327,224,33.54999923706055
1535136812.4763126,226,33.974998474121094
1535136825.0681555,227,34.04999923706055
1535136837.8606803,228,34.32500076293945
1535136860.7531717,230,33.974998474121094
1535136872.789446,231,33.45000076293945
1535136883.8932946,232,33.70000076293945
1535136895.588357,233,33.849998474121094
1535136905.7192495,234,32.849998474121094
1535136916.2838802,235,32.650001525878906
1535136927.6617045,236,34.25
1535136951.292175,238,33.224998474121094
1535136963.4286327,239,33.0
1535136984.980593,241,33.79999923706055
1535136996.7411802,242,34.474998474121094
1535137007.7364154,243,35.025001525878906
1535137031.065683,245,34.45000076293945
1535137041.34055,246,33.775001525878906
1535137052.1625867,247,33.95000076293945
1535137063.8932648,248,33.224998474121094
1535137074.3973887,249,33.42499923706055
1535137085.5313475,250,34.900001525878906
1535137097.3953447,251,35.29999923706055
1535137107.2662668,252,34.79999923706055
1535137118.7385566,253,34.67499923706055
1535137129.2819548,254,34.849998474121094
1535137139.314522,255,35.099998474121094
1535137150.0797262,256,34.95000076293945
1535137185.4650548,259,33.70000076293945
1535137197.4947777,260,32.849998474121094
1535137208.5228105,261,33.29999923706055
1535137220.2464032,262,33.79999923706055
1535137242.4106016,264,34.67499923706055
1535137266.2095995,266,33.42499923706055
1535137288.8887355,268,34.150001525878906
1535137312.4240005,270,32.5
1535137334.8338058,272,34.349998474121094
1535137345.968414,273,34.57500076293945
1535137356.8659859,274,34.32500076293945
1535137367.3028746,275,34.25
1535137378.2438385,276,34.67499923706055
1535137400.0047436,278,34.099998474121094
1535137410.9148786,279,34.400001525878906
1535137422.0830798,280,34.775001525878906
1535137433.3274658,281,33.599998474121094
1535137444.5046093,282,33.75
1535137455.913612,283,34.70000076293945
1535137467.005063,284,34.974998474121094
1535137478.182562,285,35.349998474121094
1535137533.7027602,290,34.650001525878906
1535137555.902925,292,32.525001525878906
1535137566.6772084,293,33.349998474121094
1535137589.1491926,295,35.82500076293945
1535137600.162797,296,34.45000076293945
1535137610.9073498,297,34.625
1535137621.7389638,298,34.79999923706055
1535137632.6993291,299,34.82500076293945
1535137676.4330482,300,34.400001525878906
1535137687.4493093,301,34.20000076293945
1535137698.2741218,302,34.775001525878906
1535137709.3413296,303,34.25
1535137720.3086276,304,34.900001525878906
1535137731.4150302,305,35.57500076293945
1535137765.0225382,308,35.400001525878906
1535137776.3338566,309,35.32500076293945
1535137798.4913256,311,35.099998474121094
1535137831.767964,314,34.70000076293945
1535137842.8548715,315,34.849998474121094
1535137864.5584428,317,34.099998474121094
1535137875.7132132,318,34.57500076293945
1535137887.1533127,319,34.54999923706055
1535137898.2380466,320,34.25
1535137909.137635,321,34.150001525878906
1535137920.2463095,322,34.57500076293945
1535137931.412242,323,35.224998474121094
1535137942.5417314,324,34.974998474121094
1535137953.7705967,325,34.974998474121094
1535137964.967618,326,35.025001525878906
1535137976.0245893,327,34.75
1535137986.9957025,328,35.125
1535137997.9678805,329,33.5
1535138020.0161657,331,34.82500076293945
1535138031.1641853,332,35.025001525878906
1535138053.43584,334,34.349998474121094
1535138075.7010388,336,34.79999923706055
1535138097.7233496,338,33.95000076293945
1535138119.642186,340,32.57500076293945
1535138130.6205964,341,32.95000076293945
1535138141.7107916,342,33.400001525878906
1535138152.32106,343,33.42499923706055
1535138163.4346719,344,33.92499923706055
1535138174.5164578,345,35.07500076293945
1535138185.497934,346,34.974998474121094
1535138196.59111,347,35.025001525878906
1535138207.7879653,348,32.95000076293945
1535138218.6767404,349,32.95000076293945
1535138229.7600617,350,33.92499923706055
1535138240.8584418,351,33.67499923706055
1535138252.0795462,352,34.724998474121094
1535138262.9937127,353,35.04999923706055
1535138274.271098,354,35.125
1535138285.3027196,355,35.25
1535138307.7429695,357,34.45000076293945
1535138319.0095613,358,35.17499923706055
1535138330.2126064,359,33.125
1535138341.1933124,360,32.82500076293945
1535138352.293853,361,33.67499923706055
1535138363.231285,362,33.82500076293945
1535138374.3682275,363,34.875
1535138385.2886884,364,34.349998474121094
1535138396.2476742,365,33.57500076293945
1535138407.147926,366,34.400001525878906
1535138418.131285,367,34.67499923706055
1535138429.2566943,368,34.70000076293945
1535138440.3671243,369,34.275001525878906
1535138462.6069407,371,33.92499923706055
1535138473.4635794,372,31.475000381469727
1535138495.340382,374,35.17499923706055
1535138517.777192,376,34.525001525878906
1535138528.6662397,377,33.82500076293945
1535138539.7216785,378,32.75
1535138550.7936912,379,33.224998474121094
1535138561.823831,380,34.25
1535138583.876275,382,32.400001525878906
1535138594.9085362,383,33.125
1535138616.6106813,385,33.29999923706055
1535138627.5774753,386,32.75
1535138638.347417,387,34.67499923706055
1535138649.2984593,388,35.04999923706055
1535138660.1440303,389,34.599998474121094
1535138681.7180192,391,34.0
1535138692.489314,392,33.5
1535138703.190741,393,34.474998474121094
1535138713.975957,394,34.20000076293945
1535138746.1972618,397,33.32500076293945
1535138767.5801156,399,33.57500076293945
1535138778.2355933,400,33.724998474121094
1535138799.8240104,402,33.95000076293945
1535138810.5170267,403,33.525001525878906
1535138821.3724597,404,33.67499923706055
1535138842.9943292,406,34.42499923706055
1535138853.459447,407,35.07500076293945
1535138874.295509,409,33.724998474121094
1535138894.94888,411,34.67499923706055
1535138936.462573,415,34.525001525878906
1535138946.8939629,416,34.599998474121094
1535138957.3314302,417,33.92499923706055
1535138988.608821,420,34.75
1535138998.989938,421,33.650001525878906
1535139009.4929118,422,33.025001525878906
1535139019.9661627,423,33.54999923706055
1535139030.4830563,424,34.025001525878906
1535139040.8746207,425,34.25
1535139061.894598,427,34.349998474121094
1535139082.751182,429,34.025001525878906
1535139103.627472,431,33.79999923706055
1535139124.4809742,433,33.82500076293945
1535139155.9089088,436,32.42499923706055
1535139166.390222,437,32.92499923706055
1535139187.3199708,439,33.92499923706055
1535139197.804868,440,34.20000076293945
1535139208.4111977,441,34.650001525878906
1535139218.9202116,442,35.025001525878906
1535139229.4960854,443,34.900001525878906
1535139250.3563628,445,33.599998474121094
1535139260.8482492,446,33.57500076293945
1535139271.395387,447,32.95000076293945
1535139281.8610654,448,33.79999923706055
1535139292.4975896,449,33.974998474121094
1535139332.1707215,450,33.82500076293945
1535139342.5671182,451,34.67499923706055
1535139353.033526,452,34.57500076293945
1535139363.4727137,453,33.599998474121094
1535139373.8709579,454,32.275001525878906
1535139384.2371964,455,33.775001525878906
1535139394.8022199,456,34.79999923706055
1535139415.7485294,458,33.974998474121094
1535139426.3023689,459,33.20000076293945
1535139436.7538476,460,33.70000076293945
1535139447.3038037,461,33.375
1535139457.7384198,462,33.82500076293945
1535139468.1028402,463,34.29999923706055
1535139478.6086137,464,34.650001525878906
1535139489.0712001,465,33.20000076293945
1535139499.385628,466,32.875
1535139509.8184605,467,34.375
1535139520.2885106,468,34.724998474121094
1535139530.7368865,469,34.92499923706055
1535139541.202795,470,33.95000076293945
1535139551.5703695,471,34.32500076293945
1535139562.073619,472,33.95000076293945
1535139572.693826,473,34.474998474121094
1535139583.121049,474,33.54999923706055
1535139593.6856494,475,33.67499923706055
1535139625.1014872,478,34.224998474121094
1535139635.567459,479,33.625
1535139677.0973625,483,34.349998474121094
1535139708.154154,486,33.525001525878906
1535139718.506043,487,34.57500076293945
1535139728.8285828,488,34.125
1535139739.1112363,489,33.650001525878906
1535139749.459877,490,34.150001525878906
1535139770.3569188,492,34.599998474121094
1535139780.8086064,493,34.5
1535139791.289901,494,34.275001525878906
1535139822.6549156,497,32.45000076293945
1535139833.2544491,498,33.474998474121094
1535139853.9561558,500,34.57500076293945
1535139895.7048907,504,34.67499923706055
1535139906.1211123,505,34.25
1535139916.6580648,506,34.20000076293945
1535139927.0648868,507,33.82500076293945
1535139937.6028314,508,34.04999923706055
1535139948.1906261,509,33.82500076293945
1535139958.6024032,510,32.599998474121094
1535139969.221641,511,33.07500076293945
1535139979.7007747,512,34.25
1535139990.1815825,513,34.650001525878906
1535140010.827362,515,34.875
1535140021.3978584,516,34.625
1535140031.7431173,517,34.375
1535140042.1270216,518,33.724998474121094
1535140052.5466518,519,33.0
1535140062.9931877,520,33.67499923706055
1535140073.475923,521,34.67499923706055
1535140104.8913746,524,35.04999923706055
1535140115.2017658,525,34.79999923706055
1535140125.555281,526,34.04999923706055
1535140188.1717286,532,33.42499923706055
1535140208.9695094,534,33.57500076293945
1535140219.3776548,535,34.5
1535140229.8628068,536,33.900001525878906
1535140240.368394,537,33.82500076293945
1535140250.966208,538,34.0
1535140261.3521988,539,33.82500076293945
1535140271.90251,540,32.849998474121094
1535140282.3583927,541,33.275001525878906
1535140292.762515,542,33.67499923706055
1535140303.239122,543,34.400001525878906
1535140313.6744952,544,34.599998474121094
1535140324.1951034,545,34.849998474121094
1535140334.606238,546,34.875
1535140345.0422096,547,33.67499923706055
1535140355.4003718,548,33.775001525878906
1535140366.0149217,549,34.07500076293945
1535140376.4572015,550,33.974998474121094
1535140397.5199592,552,33.375
1535140407.8294928,553,34.45000076293945
1535140418.1957695,554,33.20000076293945
1535140438.9681342,556,33.42499923706055
1535140459.9969337,558,33.474998474121094
1535140480.7831154,560,34.275001525878906
1535140491.1258116,561,34.29999923706055
1535140501.5946064,562,34.54999923706055
1535140522.3676484,564,34.349998474121094
1535140532.868312,565,34.82500076293945
1535140543.319383,566,34.57500076293945
1535140564.4984367,568,34.79999923706055
1535140574.8553343,569,34.0
1535140585.3122663,570,34.150001525878906
1535140595.7630367,571,34.92499923706055
1535140606.3187487,572,34.67499923706055
1535140616.7842655,573,34.67499923706055
1535140627.2794015,574,34.82500076293945
1535140637.7335613,575,34.650001525878906
1535140658.6572804,577,34.92499923706055
1535140669.1487894,578,34.875
1535140679.6667314,579,33.45000076293945
1535140690.261592,580,33.474998474121094
1535140700.714957,581,33.57500076293945
1535140711.1558142,582,32.25
1535140721.5902705,583,34.04999923706055
1535140732.0338185,584,33.82500076293945
1535140742.5170481,585,33.625
1535140752.9724832,586,34.375
1535140763.301067,587,34.70000076293945
1535140773.7103758,588,34.599998474121094
1535140784.199361,589,34.29999923706055
1535140794.802197,590,34.275001525878906
1535140815.772213,592,33.70000076293945
1535140826.162187,593,33.54999923706055
1535140836.637531,594,34.525001525878906
1535140857.4573252,596,35.099998474121094
1535140867.9930995,597,35.025001525878906
1535140878.384432,598,34.150001525878906
1535140888.7921324,599,33.29999923706055
1535140939.5108151,601,34.625
1535140950.0504792,602,34.82500076293945
1535140960.6290312,603,34.849998474121094
1535140971.0391564,604,34.5
1535140981.6721435,605,34.275001525878906
1535140992.1920462,606,34.75
1535141002.761194,607,33.900001525878906
1535141023.6588798,609,33.625
1535141044.6385298,611,32.849998474121094
1535141054.953496,612,33.724998474121094
1535141065.369095,613,34.17499923706055
1535141097.2545996,616,34.17499923706055
1535141140.226786,620,34.17499923706055
1535141151.01912,621,33.67499923706055
1535141161.9310813,622,33.5
1535141172.7766516,623,33.70000076293945
1535141183.5026715,624,33.92499923706055
1535141194.2804463,625,34.07500076293945
1535141204.9318545,626,31.899999618530273
1535141215.7129643,627,31.674999237060547
1535141248.1829498,630,34.775001525878906
1535141258.7798123,631,34.900001525878906
1535141269.5469544,632,34.599998474121094
1535141280.27887,633,33.82500076293945
1535141301.7409275,635,33.900001525878906
1535141312.463635,636,34.775001525878906
1535141323.2838354,637,34.92499923706055
1535141344.8088882,639,34.29999923706055
1535141355.55463,640,34.75
1535141366.2904232,641,34.70000076293945
1535141377.4154992,642,34.5
1535141388.5142226,643,34.400001525878906
1535141399.498489,644,34.25
1535141410.64504,645,34.375
1535141421.746936,646,35.07500076293945
1535141432.7306368,647,34.525001525878906
1535141443.3854659,648,33.875
1535141454.6182644,649,33.57500076293945
1535141465.5177815,650,33.57500076293945
1535141476.3106742,651,34.04999923706055
1535141487.006295,652,34.70000076293945
1535141497.8057895,653,33.275001525878906
1535141508.5295455,654,33.400001525878906
1535141540.8711917,657,33.92499923706055
1535141551.7757103,658,34.525001525878906
1535141573.1259885,660,34.20000076293945
1535141583.8996706,661,34.275001525878906
1535141594.7351074,662,34.849998474121094
1535141605.4638534,663,34.474998474121094
1535141616.3099494,664,33.974998474121094
1535141627.0536542,665,34.474998474121094
1535141637.9033134,666,34.400001525878906
1535141648.741499,667,34.75
1535141659.5493407,668,34.724998474121094
1535141670.3750436,669,33.67499923706055
1535141681.2308505,670,33.599998474121094
1535141703.031346,672,34.29999923706055
1535141713.7501802,673,34.974998474121094
1535141724.7019932,674,34.775001525878906
1535141735.3472462,675,34.57500076293945
1535141745.9860787,676,34.42499923706055
1535141767.600843,678,32.54999923706055
1535141778.3808382,679,33.275001525878906
1535141789.2370186,680,34.224998474121094
1535141799.9875789,681,34.525001525878906
1535141810.8109941,682,34.275001525878906
1535141821.6684172,683,33.95000076293945
1535141832.548755,684,34.04999923706055
1535141843.308382,685,34.17499923706055
1535141854.0209615,686,34.29999923706055
1535141865.171758,687,34.0
1535141876.283367,688,34.224998474121094
1535141887.217971,689,34.275001525878906
1535141898.1334715,690,34.650001525878906
1535141931.0928998,693,33.79999923706055
1535141953.1860507,695,33.0
1535141975.5287771,697,33.92499923706055
1535142008.2283473,700,34.42499923706055
1535142019.076229,701,34.45000076293945
1535142029.9826949,702,35.025001525878906
1535142040.9259758,703,34.974998474121094
1535142051.706259,704,34.900001525878906
1535142062.4920714,705,34.54999923706055
1535142073.6278715,706,34.17499923706055
1535142084.5095475,707,34.75
1535142095.2648358,708,34.474998474121094
1535142106.1213832,709,33.79999923706055
1535142117.0839546,710,34.54999923706055
1535142127.9375877,711,34.0
1535142138.8024495,712,33.625
1535142171.8498392,715,33.900001525878906
1535142182.6143885,716,33.07500076293945
1535142193.2717564,717,33.5
1535142214.776603,719,33.92499923706055
1535142225.737194,720,34.32500076293945
1535142247.666903,722,34.474998474121094
1535142258.6614623,723,34.42499923706055
1535142269.730662,724,33.29999923706055
1535142280.6278212,725,33.775001525878906
1535142291.5862315,726,34.724998474121094
1535142302.3607414,727,32.5
1535142335.1912584,730,34.275001525878906
1535142346.0965,731,34.125
1535142356.855497,732,34.849998474121094
1535142389.1119637,735,33.025001525878906
1535142400.0729249,736,32.875
1535142410.8804262,737,33.70000076293945
1535142432.8080099,739,34.525001525878906
1535142444.0133195,740,34.150001525878906
1535142454.9709792,741,34.349998474121094
1535142465.9450207,742,34.474998474121094
1535142476.9367542,743,34.224998474121094
1535142487.7018442,744,33.474998474121094
1535142498.474256,745,33.0
1535142509.3803718,746,34.474998474121094
1535142520.2346437,747,34.54999923706055
1535142530.8118756,748,34.625
1535142582.7306588,750,34.224998474121094
1535142593.7932522,751,33.375
1535142604.4522927,752,34.45000076293945
1535142615.2847793,753,34.224998474121094
1535142626.215573,754,34.17499923706055
1535142637.1328497,755,34.599998474121094
1535142647.7931728,756,33.900001525878906
1535142658.6974065,757,33.79999923706055
1535142691.2997444,760,34.349998474121094
1535142701.8737743,761,34.42499923706055
1535142723.526069,763,34.125
1535142734.2678177,764,34.0
1535142745.0420074,765,33.67499923706055
1535142755.9523726,766,33.95000076293945
1535142766.9104636,767,34.775001525878906
1535142777.7585287,768,34.900001525878906
1535142799.3310297,770,33.650001525878906
1535142810.127853,771,33.70000076293945
1535142821.048197,772,34.275001525878906
1535142831.9613543,773,34.349998474121094
1535142843.0453613,774,34.099998474121094
1535142853.9464736,775,34.099998474121094
1535142864.81941,776,34.32500076293945
1535142875.6615415,777,34.92499923706055
1535142908.2575078,780,34.125
1535142919.2461512,781,34.375
1535142940.7794242,783,34.375
1535142951.5523856,784,34.0
1535142962.1608725,785,33.900001525878906
1535142972.8347409,786,33.974998474121094
1535142983.581984,787,33.5
1535142994.253215,788,34.625
1535143016.03478,790,34.474998474121094
1535143026.9677393,791,34.5
1535143038.0044825,792,34.70000076293945
1535143048.8917022,793,33.57500076293945
1535143059.6716597,794,33.42499923706055
1535143070.4764967,795,33.875
1535143081.3365026,796,34.04999923706055
1535143092.1489265,797,34.17499923706055
1535143103.0766428,798,34.625
1535143113.9470274,799,34.349998474121094
1535143125.0674627,800,34.07500076293945
1535143136.0401473,801,34.20000076293945
1535143158.0052557,803,34.67499923706055
1535143179.52286,805,34.474998474121094
1535143190.2869802,806,34.54999923706055
1535143201.2489188,807,34.67499923706055
1535143211.9991112,808,34.525001525878906
1535143222.931347,809,34.349998474121094
1535143233.7752085,810,34.099998474121094
1535143255.455739,812,34.04999923706055
1535143266.1586044,813,34.75
1535143277.1044452,814,34.57500076293945
1535143287.8319128,815,34.150001525878906
1535143298.6128764,816,34.29999923706055
1535143309.2229125,817,34.125
1535143331.0087786,819,34.0
1535143353.1277437,821,33.974998474121094
1535143364.0993488,822,33.57500076293945
1535143386.2849877,824,32.525001525878906
1535143397.213176,825,32.900001525878906
1535143408.4369953,826,34.525001525878906
1535143441.3572748,829,34.275001525878906
1535143452.1990678,830,34.474998474121094
1535143463.1998093,831,34.54999923706055
1535143474.1797073,832,34.5
1535143485.1995945,833,34.125
1535143507.0046802,835,34.67499923706055
1535143517.8235273,836,34.375
1535143528.8469563,837,34.70000076293945
1535143539.801048,838,34.224998474121094
1535143550.773167,839,32.54999923706055
1535143561.6294858,840,32.70000076293945
1535143572.4466133,841,34.375
1535143594.0866518,843,34.5
1535143605.2381399,844,34.42499923706055
1535143627.0647213,846,34.724998474121094
1535143638.0095537,847,34.650001525878906
1535143648.9162772,848,34.775001525878906
1535143659.9043796,849,35.025001525878906
1535143681.8595538,851,34.375
1535143692.696762,852,34.42499923706055
1535143703.6362906,853,34.150001525878906
1535143714.6432576,854,34.32500076293945
1535143736.1429431,856,33.67499923706055
1535143757.5639386,858,34.349998474121094
1535143779.2441962,860,34.599998474121094
1535143790.1268759,861,34.25
1535143800.893927,862,33.95000076293945
1535143811.621385,863,33.724998474121094
1535143822.4715185,864,34.099998474121094
1535143865.2807627,868,33.45000076293945
1535143875.9265645,869,33.875
1535143886.521114,870,33.974998474121094
1535143897.327579,871,34.599998474121094
1535143908.1175473,872,34.45000076293945
1535143929.471396,874,34.04999923706055
1535143939.9632778,875,33.79999923706055
1535143950.4102988,876,34.20000076293945
1535143960.9034333,877,34.349998474121094
1535143971.6034608,878,34.32500076293945
1535143982.2396815,879,34.349998474121094
1535143992.7672124,880,33.375
1535144003.1709635,881,33.25
1535144013.5678554,882,34.07500076293945
1535144024.2269993,883,34.70000076293945
1535144045.4567614,885,33.54999923706055
1535144056.0886602,886,33.92499923706055
1535144066.7944243,887,34.92499923706055
1535144077.4796329,888,33.625
1535144088.062113,889,32.724998474121094
1535144098.762396,890,34.099998474121094
1535144109.694941,891,33.95000076293945
1535144131.089092,893,34.275001525878906
1535144141.6291392,894,34.5
1535144152.0664692,895,34.025001525878906
1535144162.5993211,896,33.67499923706055
1535144173.052474,897,34.45000076293945
1535144183.4900308,898,33.849998474121094
1535144194.1603549,899,33.79999923706055
1535144233.8410292,900,34.599998474121094
1535144244.5145772,901,34.474998474121094
1535144286.7605357,905,34.599998474121094
1535144297.1748323,906,34.625
1535144307.7142792,907,34.75
1535144318.1170185,908,34.45000076293945
1535144328.5210738,909,33.849998474121094
1535144339.0455246,910,34.07500076293945
1535144349.5116014,911,34.0
1535144360.0433547,912,33.42499923706055
1535144370.5222282,913,33.724998474121094
1535144381.0186744,914,34.375
1535144402.3084316,916,34.04999923706055
1535144413.0277781,917,34.5
1535144423.6757095,918,33.150001525878906
1535144434.3273613,919,33.599998474121094
1535144455.6510456,921,34.400001525878906
1535144466.3345795,922,34.67499923706055
1535144477.1037037,923,34.525001525878906
1535144487.8288221,924,34.5
1535144498.40429,925,34.29999923706055
1535144509.153258,926,34.125
1535144530.5987852,928,34.599998474121094
1535144541.3622332,929,34.474998474121094
1535144562.5377653,931,34.0
1535144572.9928064,932,34.025001525878906
1535144583.652934,933,34.17499923706055
1535144594.2221797,934,33.525001525878906
1535144604.8081,935,34.525001525878906
1535144615.458366,936,34.32500076293945
1535144636.859808,938,34.650001525878906
1535144658.4649012,940,33.67499923706055
1535144690.326222,943,34.599998474121094
1535144700.7814965,944,34.07500076293945
1535144711.4241602,945,34.099998474121094
1535144722.1295545,946,34.57500076293945
1535144743.710594,948,34.0
1535144754.8292897,949,34.45000076293945
1535144766.0265253,950,33.67499923706055
1535144787.6045578,952,34.79999923706055
1535144798.6644137,953,34.82500076293945
1535144809.682765,954,34.79999923706055
1535144820.7180195,955,34.45000076293945
1535144842.7067685,957,34.79999923706055
1535144853.8243845,958,34.75
1535144864.8969054,959,34.29999923706055
1535144876.0879765,960,34.724998474121094
1535144887.1766498,961,34.474998474121094
1535144898.4403868,962,34.45000076293945
1535144909.4639757,963,34.25
1535144920.3079355,964,34.07500076293945
1535144931.3012202,965,34.32500076293945
1535144953.059911,967,34.349998474121094
1535144964.044926,968,34.349998474121094
1535144985.4925034,970,33.92499923706055
1535145007.3283472,972,34.17499923706055
1535145017.991988,973,34.67499923706055
1535145039.3500135,975,34.025001525878906
1535145050.1627324,976,34.70000076293945
1535145061.0058296,977,35.0
1535145071.601021,978,34.67499923706055
1535145082.1347597,979,34.29999923706055
1535145092.766952,980,34.57500076293945
1535145103.3779988,981,34.775001525878906
1535145124.6277933,983,34.474998474121094
1535145135.4301424,984,34.42499923706055
1535145146.1127677,985,34.25
1535145156.772977,986,34.04999923706055
1535145177.9557974,988,34.349998474121094
1535145188.61378,989,34.57500076293945
1535145199.2120652,990,34.57500076293945
1535145209.9612443,991,34.54999923706055
1535145220.6432288,992,34.70000076293945
1535145252.4322991,995,34.25
1535145273.803919,997,33.375
1535145284.504804,998,33.45000076293945
1535145306.1826372,1000,34.17499923706055
1535145317.1194725,1001,34.0
1535145338.2630863,1003,33.54999923706055
1535145348.962559,1004,34.275001525878906
1535145359.6274788,1005,34.599998474121094
1535145370.1459646,1006,34.599998474121094
1535145391.66149,1008,34.650001525878906
1535145402.4406545,1009,34.650001525878906
1535145413.6483533,1010,34.400001525878906
1535145435.41532,1012,34.5
1535145445.6193893,1013,34.525001525878906
1535145456.3637087,1014,34.32500076293945
1535145467.2453148,1015,34.099998474121094
1535145488.5618186,1017,34.849998474121094
1535145499.5845714,1018,34.400001525878906
1535145521.0536363,1020,33.95000076293945
1535145542.4625626,1022,34.25
1535145553.4192464,1023,34.17499923706055
1535145575.4124036,1025,32.82500076293945
1535145586.3345084,1026,33.20000076293945
1535145597.1326988,1027,33.974998474121094
1535145607.9668167,1028,34.20000076293945
1535145629.9834924,1030,34.54999923706055
1535145651.861099,1032,33.625
1535145662.5855088,1033,34.025001525878906
1535145673.3027523,1034,33.724998474121094
1535145683.8213751,1035,34.349998474121094
1535145694.4621375,1036,34.474998474121094
1535145705.5726326,1037,34.29999923706055
1535145716.441662,1038,33.650001525878906
1535145727.2760897,1039,33.75
1535145738.443671,1040,34.150001525878906
1535145749.3983552,1041,33.82500076293945
1535145771.0420864,1043,34.45000076293945
1535145781.8960583,1044,34.400001525878906
1535145792.6270678,1045,34.349998474121094
1535145803.515513,1046,34.04999923706055
1535145835.6080072,1049,34.625
1535145875.1846733,1050,33.875
1535145885.904684,1051,33.875
1535145896.811239,1052,34.20000076293945
1535145907.525195,1053,33.75
1535145929.0381136,1055,33.95000076293945
1535145939.6554232,1056,33.70000076293945
1535145950.3392055,1057,34.5
1535145961.1912463,1058,34.07500076293945
1535145971.742136,1059,34.375
1535146024.590713,1064,34.474998474121094
1535146035.1169825,1065,34.54999923706055
1535146045.6704457,1066,34.32500076293945
1535146056.4703496,1067,34.42499923706055
1535146067.2235584,1068,34.650001525878906
1535146077.897812,1069,34.45000076293945
1535146088.4831495,1070,34.724998474121094
1535146098.8852768,1071,34.45000076293945
1535146109.5208602,1072,34.025001525878906
1535146120.202971,1073,34.375
1535146130.6700413,1074,34.525001525878906
1535146141.245111,1075,34.04999923706055
1535146151.9998097,1076,33.57500076293945
1535146162.5446553,1077,33.099998474121094
1535146173.14996,1078,34.224998474121094
1535146183.7481592,1079,34.474998474121094
1535146194.4823885,1080,34.650001525878906
1535146205.253465,1081,34.54999923706055
1535146215.8794885,1082,34.57500076293945
1535146226.8039813,1083,34.25
1535146237.4951098,1084,34.25
1535146248.1581075,1085,34.349998474121094
1535146258.891073,1086,34.275001525878906
1535146269.6262066,1087,34.32500076293945
1535146291.1689665,1089,34.349998474121094
1535146312.562943,1091,34.32500076293945
1535146323.3759358,1092,34.375
1535146334.214749,1093,34.32500076293945
1535146345.116307,1094,33.95000076293945
1535146356.1024766,1095,33.875
1535146377.6300597,1097,34.125
1535146399.1140811,1099,33.849998474121094
1535146409.7716904,1100,33.92499923706055
1535146420.409978,1101,34.04999923706055
1535146431.108294,1102,33.45000076293945
1535146452.5482326,1104,33.849998474121094
1535146463.2641644,1105,33.650001525878906
1535146474.0829773,1106,34.04999923706055
1535146484.905573,1107,34.42499923706055
1535146495.5588899,1108,34.150001525878906
1535146527.2595747,1111,33.75
1535146537.8652883,1112,34.32500076293945
1535146570.0159888,1115,33.42499923706055
1535146580.752921,1116,33.45000076293945
1535146591.3664238,1117,34.025001525878906
1535146623.457075,1120,34.5
1535146634.0810454,1121,33.724998474121094
1535146655.030662,1123,34.32500076293945
1535146665.5835721,1124,34.0
1535146676.2662551,1125,33.82500076293945
1535146686.688266,1126,34.04999923706055
1535146697.1618085,1127,34.025001525878906
1535146707.723035,1128,34.29999923706055
1535146718.1327448,1129,33.525001525878906
1535146728.606282,1130,33.32500076293945
1535146739.0627272,1131,32.92499923706055
1535146749.6703203,1132,32.875
1535146770.6753278,1134,34.42499923706055
1535146781.4172897,1135,34.625
1535146792.055194,1136,33.474998474121094
1535146812.9925413,1138,33.42499923706055
1535146823.4246776,1139,32.67499923706055
1535146833.8846002,1140,33.099998474121094
1535146844.6568425,1141,33.5
1535146855.597282,1142,34.224998474121094
1535146866.277565,1143,34.04999923706055
1535146876.9421556,1144,33.57500076293945
1535146887.511848,1145,33.17499923706055
1535146908.8483326,1147,34.375
1535146919.4247994,1148,33.95000076293945
1535146940.9420507,1150,33.025001525878906
1535146951.623551,1151,33.67499923706055
1535146962.2975297,1152,33.07500076293945
1535146972.8498404,1153,33.349998474121094
1535146983.290444,1154,34.04999923706055
1535146993.8485918,1155,34.525001525878906
1535147004.506808,1156,34.45000076293945
1535147015.2265346,1157,33.650001525878906
1535147026.2199366,1158,33.275001525878906
1535147036.8885608,1159,32.70000076293945
1535147047.5712345,1160,33.95000076293945
1535147058.2187073,1161,34.125
1535147068.893901,1162,33.75
1535147079.4463894,1163,34.349998474121094
1535147101.900193,1165,34.0
1535147112.8509538,1166,33.875
1535147123.9706905,1167,33.849998474121094
1535147134.4356577,1168,34.04999923706055
1535147155.910916,1170,33.57500076293945
1535147166.5821397,1171,34.0
1535147209.8927495,1175,33.82500076293945
1535147231.5931578,1177,34.125
1535147242.4459786,1178,34.275001525878906
1535147263.7483437,1180,34.474998474121094
1535147274.5144215,1181,34.525001525878906
1535147285.0757067,1182,34.57500076293945
1535147295.7269545,1183,34.07500076293945
1535147306.313262,1184,34.20000076293945
1535147327.8342404,1186,33.349998474121094
1535147339.0207617,1187,33.82500076293945
1535147349.7215135,1188,34.04999923706055
1535147360.5810142,1189,34.20000076293945
1535147371.5536544,1190,34.375
1535147382.3330784,1191,34.45000076293945
1535147393.3213804,1192,34.375
1535147403.97074,1193,33.974998474121094
1535147414.6998374,1194,33.375
1535147425.5680714,1195,34.42499923706055
1535147436.4407086,1196,34.54999923706055
1535147447.3767316,1197,34.349998474121094
1535147458.2078538,1198,34.525001525878906
1535147469.0084782,1199,34.70000076293945
1535147509.0799263,1200,34.525001525878906
1535147519.7792485,1201,34.849998474121094
1535147530.4892929,1202,34.599998474121094
1535147551.9038105,1204,34.349998474121094
1535147562.486307,1205,34.599998474121094
1535147583.8941393,1207,34.54999923706055
1535147594.6320443,1208,34.54999923706055
1535147605.0461683,1209,34.57500076293945
1535147626.2934232,1211,34.525001525878906
1535147636.7871635,1212,34.375
1535147647.420091,1213,33.775001525878906
1535147658.0303695,1214,33.82500076293945
1535147668.6748486,1215,34.474998474121094
1535147679.3834167,1216,34.32500076293945
1535147700.820252,1218,34.400001525878906
1535147722.4757535,1220,33.775001525878906
1535147744.0199623,1222,34.875
1535147776.034234,1225,33.70000076293945
1535147786.9696963,1226,33.25
1535147797.59097,1227,34.04999923706055
1535147808.3121011,1228,34.20000076293945
1535147819.0277066,1229,34.29999923706055
1535147829.7629693,1230,34.17499923706055
1535147852.023867,1232,34.20000076293945
1535147862.9023492,1233,34.45000076293945
1535147873.4038424,1234,34.57500076293945
1535147883.9618027,1235,34.224998474121094
1535147894.6372385,1236,33.349998474121094
1535147905.4558134,1237,33.599998474121094
1535147916.1455712,1238,34.42499923706055
1535147927.0409644,1239,34.42499923706055
1535147937.8913286,1240,34.525001525878906
1535147948.166822,1241,34.525001525878906
1535147969.4318173,1243,34.17499923706055
1535147979.9592092,1244,34.20000076293945
1535147990.621949,1245,34.5
1535148011.9252326,1247,34.79999923706055
1535148022.7330015,1248,34.92499923706055
1535148033.3288941,1249,34.92499923706055
1535148043.9240785,1250,34.42499923706055
1535148054.315681,1251,34.224998474121094
1535148064.8855546,1252,34.099998474121094
1535148075.3524914,1253,34.349998474121094
1535148085.9185297,1254,34.775001525878906
1535148096.4126174,1255,34.775001525878906
1535148106.8133132,1256,34.974998474121094
1535148117.5310783,1257,33.29999923706055
1535148128.0342817,1258,34.224998474121094
1535148138.5244842,1259,34.25
1535148149.1999195,1260,34.224998474121094
1535148170.0588293,1262,34.599998474121094
1535148180.4782906,1263,34.42499923706055
1535148191.0203645,1264,34.79999923706055
1535148201.460539,1265,34.400001525878906
1535148212.03708,1266,33.95000076293945
1535148222.5484085,1267,33.650001525878906
1535148233.2131763,1268,34.5
1535148243.8392808,1269,34.724998474121094
1535148254.319165,1270,34.375
1535148275.4128156,1272,34.57500076293945
1535148285.7653017,1273,34.17499923706055
1535148306.8762834,1275,34.400001525878906
1535148338.6459289,1278,33.57500076293945
1535148349.2170343,1279,33.70000076293945
1535148359.8191867,1280,34.54999923706055
1535148381.6710505,1282,34.32500076293945
1535148392.9932761,1283,33.599998474121094
1535148403.6334734,1284,33.79999923706055
1535148427.0597413,1286,34.275001525878906
1535148438.4054296,1287,34.150001525878906
1535148450.0002377,1288,34.45000076293945
1535148460.842772,1289,34.599998474121094
1535148472.0489619,1290,34.525001525878906
1535148483.4017255,1291,33.724998474121094
1535148492.955739,1292,34.150001525878906
1535148502.6775582,1293,34.599998474121094

